Second class particles and limit shapes of evacuation and sliding paths for random tableaux

We investigate two closely related setups. In the first one we consider a TASEP-style system of particles with specified initial and final configurations. The probability of each history of the system is assumed to be equal. We show that the rescaled trajectory of the \emph{second class particle} converges (as the size of the system tends to infinity) to a random arc of an ellipse. In the second setup we consider a uniformly random Young tableau of square shape and look for typical (in the sense of probability) sliding paths and evacuation paths in the asymptotic setting as the size of the square tends to infinity. We show that the probability distribution of such paths converges to a random meridian connecting the opposite corners of the square. We also discuss analogous results for non-square Young tableaux.

==> circle025.txt <==
0 0.866025 i 
1.0845e-06 0.865885 i 
3.06685e-06 0.865746 i 
5.63311e-06 0.865607 i 
8.67112e-06 0.865468 i 
1.2116e-05 0.86533 i 
1.59239e-05 0.865193 i 
2.00627e-05 0.865056 i 
2.45073e-05 0.864919 i 
2.92377e-05 0.864782 i 
3.42372e-05 0.864645 i 
3.94918e-05 0.864509 i 
4.49892e-05 0.864373 i 
5.0719e-05 0.864238 i 
5.66718e-05 0.864102 i 
6.28393e-05 0.863967 i 
6.92139e-05 0.863832 i 
7.5789e-05 0.863697 i 
8.25584e-05 0.863562 i 
8.95164e-05 0.863428 i 
9.66577e-05 0.863294 i 
0.000103978 0.86316 i 
0.000111472 0.863026 i 
0.000119136 0.862892 i 
0.000126966 0.862758 i 
0.000134959 0.862625 i 
0.00014311 0.862492 i 
0.000151417 0.862358 i 
0.000159878 0.862225 i 
0.000168487 0.862093 i 
0.000177244 0.86196 i 
0.000186146 0.861827 i 
0.000195189 0.861695 i 
0.000204372 0.861563 i 
0.000213693 0.861431 i 
0.000223149 0.861299 i 
0.000232738 0.861167 i 
0.000242458 0.861035 i 
0.000252307 0.860904 i 
0.000262284 0.860772 i 
0.000272386 0.860641 i 
0.000282613 0.86051 i 
0.000292962 0.860379 i 
0.000303431 0.860248 i 
0.00031402 0.860117 i 
0.000324727 0.859986 i 
0.00033555 0.859856 i 
0.000346488 0.859725 i 
0.00035754 0.859595 i 
0.000368704 0.859464 i 
0.00037998 0.859334 i 
0.000391365 0.859204 i 
0.000402859 0.859074 i 
0.000414461 0.858945 i 
0.000426169 0.858815 i 
0.000437982 0.858685 i 
0.0004499 0.858556 i 
0.000461921 0.858426 i 
0.000474045 0.858297 i 
0.00048627 0.858168 i 
0.000498595 0.858039 i 
0.00051102 0.85791 i 
0.000523543 0.857781 i 
0.000536164 0.857652 i 
0.000548882 0.857523 i 
0.000561696 0.857395 i 
0.000574604 0.857266 i 
0.000587608 0.857138 i 
0.000600704 0.857009 i 
0.000613894 0.856881 i 
0.000627176 0.856753 i 
0.000640549 0.856625 i 
0.000654012 0.856497 i 
0.000667565 0.856369 i 
0.000681208 0.856241 i 
0.000694939 0.856114 i 
0.000708758 0.855986 i 
0.000722664 0.855859 i 
0.000736656 0.855731 i 
0.000750734 0.855604 i 
0.000764898 0.855477 i 
0.000779146 0.855349 i 
0.000793479 0.855222 i 
0.000807894 0.855095 i 
0.000822393 0.854968 i 
0.000836974 0.854842 i 
0.000851637 0.854715 i 
0.000866381 0.854588 i 
0.000881206 0.854462 i 
0.000896111 0.854335 i 
0.000911096 0.854209 i 
0.000926159 0.854082 i 
0.000941302 0.853956 i 
0.000956522 0.85383 i 
0.000971821 0.853704 i 
0.000987196 0.853578 i 
0.00100265 0.853452 i 
0.00101818 0.853326 i 
0.00103378 0.8532 i 
0.00104946 0.853074 i 
0.00106521 0.852948 i 
0.00106521 0.852948 i 
0.00194014 0.846752 i 
0.00296223 0.840703 i 
0.0041065 0.834777 i 
0.00535594 0.828955 i 
0.00669801 0.823226 i 
0.00812296 0.81758 i 
0.009623 0.812009 i 
0.0111917 0.806506 i 
0.0128236 0.801067 i 
0.0145142 0.795687 i 
0.0162594 0.790361 i 
0.0180558 0.785086 i 
0.0199003 0.77986 i 
0.0217902 0.774679 i 
0.0237231 0.76954 i 
0.0256967 0.764443 i 
0.027709 0.759384 i 
0.0297584 0.754362 i 
0.031843 0.749376 i 
0.0339616 0.744423 i 
0.0361125 0.739503 i 
0.0382947 0.734614 i 
0.0405069 0.729756 i 
0.042748 0.724926 i 
0.045017 0.720124 i 
0.0473129 0.715348 i 
0.0496349 0.710599 i 
0.0519822 0.705876 i 
0.054354 0.701176 i 
0.0567495 0.696501 i 
0.0591682 0.691848 i 
0.0616092 0.687218 i 
0.0640721 0.68261 i 
0.0665563 0.678023 i 
0.0690612 0.673457 i 
0.0715863 0.668911 i 
0.0741312 0.664385 i 
0.0766953 0.659878 i 
0.0792782 0.65539 i 
0.0818796 0.65092 i 
0.084499 0.646468 i 
0.0871361 0.642034 i 
0.0897904 0.637618 i 
0.0924617 0.633218 i 
0.0951496 0.628835 i 
0.0978539 0.624468 i 
0.100574 0.620117 i 
0.10331 0.615782 i 
0.106062 0.611463 i 
0.108828 0.607158 i 
0.11161 0.602869 i 
0.114406 0.598594 i 
0.117217 0.594334 i 
0.120042 0.590088 i 
0.122881 0.585856 i 
0.125734 0.581637 i 
0.128601 0.577433 i 
0.131481 0.573242 i 
0.134374 0.569064 i 
0.13728 0.5649 i 
0.1402 0.560748 i 
0.143132 0.556609 i 
0.146076 0.552482 i 
0.149034 0.548369 i 
0.152003 0.544267 i 
0.154985 0.540178 i 
0.157979 0.5361 i 
0.160984 0.532035 i 
0.164002 0.527981 i 
0.167031 0.523939 i 
0.170071 0.519909 i 
0.173124 0.51589 i 
0.176187 0.511882 i 
0.179262 0.507886 i 
0.182348 0.503901 i 
0.185444 0.499927 i 
0.188552 0.495963 i 
0.191671 0.492011 i 
0.1948 0.488069 i 
0.19794 0.484138 i 
0.201091 0.480218 i 
0.204252 0.476308 i 
0.207424 0.472409 i 
0.210606 0.46852 i 
0.213799 0.464641 i 
0.217001 0.460773 i 
0.220214 0.456914 i 
0.223437 0.453066 i 
0.22667 0.449228 i 
0.229913 0.4454 i 
0.233166 0.441582 i 
0.236429 0.437774 i 
0.239702 0.433976 i 
0.242984 0.430187 i 
0.246276 0.426408 i 
0.249578 0.422639 i 
0.25289 0.41888 i 
0.256211 0.41513 i 
0.259542 0.41139 i 
0.262882 0.407659 i 
0.266232 0.403938 i 
0.269592 0.400226 i 
0.272961 0.396524 i 
0.276339 0.392831 i 
0.279727 0.389148 i 
0.283124 0.385474 i 
0.28653 0.381809 i 
0.289946 0.378154 i 
0.293371 0.374508 i 
0.296805 0.370871 i 
0.300249 0.367244 i 
0.303702 0.363625 i 
0.307164 0.360017 i 
0.310635 0.356417 i 
0.314116 0.352826 i 
0.317606 0.349245 i 
0.321105 0.345673 i 
0.324613 0.34211 i 
0.32813 0.338556 i 
0.331657 0.335012 i 
0.335193 0.331477 i 
0.338738 0.327951 i 
0.342292 0.324434 i 
0.345855 0.320926 i 
0.349428 0.317427 i 
0.353009 0.313938 i 
0.3566 0.310458 i 
0.3602 0.306987 i 
0.36381 0.303525 i 
0.367429 0.300073 i 
0.371056 0.29663 i 
0.374694 0.293196 i 
0.37834 0.289771 i 
0.381996 0.286356 i 
0.385661 0.28295 i 
0.389335 0.279554 i 
0.393019 0.276166 i 
0.396713 0.272789 i 
0.400415 0.26942 i 
0.404127 0.266061 i 
0.407849 0.262712 i 
0.41158 0.259372 i 
0.415321 0.256041 i 
0.419071 0.252721 i 
0.422831 0.24941 i 
0.426601 0.246108 i 
0.43038 0.242816 i 
0.434169 0.239534 i 
0.437968 0.236262 i 
0.441777 0.233 i 
0.445595 0.229747 i 
0.449424 0.226505 i 
0.453262 0.223272 i 
0.457111 0.22005 i 
0.46097 0.216838 i 
0.464839 0.213636 i 
0.468718 0.210444 i 
0.472608 0.207262 i 
0.476507 0.204091 i 
0.480418 0.20093 i 
0.484339 0.19778 i 
0.48827 0.19464 i 
0.492212 0.191512 i 
0.496165 0.188393 i 
0.500129 0.185286 i 
0.504104 0.18219 i 
0.50809 0.179105 i 
0.512087 0.17603 i 
0.516095 0.172968 i 
0.520114 0.169916 i 
0.524145 0.166876 i 
0.528188 0.163847 i 
0.532242 0.160831 i 
0.536308 0.157826 i 
0.540386 0.154832 i 
0.544476 0.151851 i 
0.548578 0.148882 i 
0.552693 0.145926 i 
0.55682 0.142982 i 
0.560959 0.14005 i 
0.565112 0.137132 i 
0.569277 0.134226 i 
0.573455 0.131333 i 
0.577647 0.128454 i 
0.581852 0.125588 i 
0.586071 0.122736 i 
0.590304 0.119898 i 
0.594551 0.117073 i 
0.598812 0.114263 i 
0.603087 0.111468 i 
0.607377 0.108687 i 
0.611683 0.105921 i 
0.616003 0.10317 i 
0.620339 0.100435 i 
0.62469 0.0977155 i 
0.629058 0.0950121 i 
0.633442 0.092325 i 
0.637843 0.0896546 i 
0.64226 0.0870011 i 
0.646695 0.0843649 i 
0.651148 0.0817464 i 
0.655618 0.079146 i 
0.660107 0.076564 i 
0.664615 0.0740008 i 
0.669143 0.071457 i 
0.67369 0.0689329 i 
0.678257 0.066429 i 
0.682845 0.0639459 i 
0.687454 0.0614841 i 
0.692085 0.0590442 i 
0.696739 0.0566267 i 
0.701416 0.0542324 i 
0.706116 0.0518619 i 
0.710841 0.0495158 i 
0.715591 0.0471951 i 
0.720368 0.0449005 i 
0.725171 0.0426329 i 
0.730003 0.0403933 i 
0.734863 0.0381826 i 
0.739754 0.036002 i 
0.744675 0.0338527 i 
0.74963 0.0317358 i 
0.754618 0.0296529 i 
0.759641 0.0276054 i 
0.764702 0.025595 i 
0.769801 0.0236234 i 
0.774942 0.0216927 i 
0.780125 0.0198051 i 
0.785354 0.017963 i 
0.790631 0.0161691 i 
0.79596 0.0144266 i 
0.801343 0.0127389 i 
0.806786 0.0111101 i 
0.812291 0.00954475 i 
0.817866 0.00804838 i 
0.823516 0.00662745 i 
0.82925 0.00528985 i 
0.835076 0.00404545 i 
0.841009 0.00290695 i 
0.847065 0.00189167 i 
0.852948 0.00106521 i 
0.852961 0.00106364 i 
0.852974 0.00106206 i 
0.852986 0.00106048 i 
0.852999 0.0010589 i 
0.853011 0.00105733 i 
0.853024 0.00105575 i 
0.853036 0.00105418 i 
0.853049 0.0010526 i 
0.853062 0.00105103 i 
0.853074 0.00104946 i 
0.853087 0.00104789 i 
0.853099 0.00104632 i 
0.853112 0.00104475 i 
0.853124 0.00104318 i 
0.853137 0.00104161 i 
0.85315 0.00104004 i 
0.853162 0.00103848 i 
0.853175 0.00103691 i 
0.853187 0.00103535 i 
0.8532 0.00103378 i 
0.853212 0.00103222 i 
0.853225 0.00103065 i 
0.853238 0.00102909 i 
0.85325 0.00102753 i 
0.853263 0.00102597 i 
0.853275 0.00102441 i 
0.853288 0.00102285 i 
0.853301 0.00102129 i 
0.853313 0.00101973 i 
0.853326 0.00101818 i 
0.853338 0.00101662 i 
0.853351 0.00101506 i 
0.853363 0.00101351 i 
0.853376 0.00101196 i 
0.853389 0.0010104 i 
0.853401 0.00100885 i 
0.853414 0.0010073 i 
0.853426 0.00100575 i 
0.853439 0.0010042 i 
0.853452 0.00100265 i 
0.853464 0.0010011 i 
0.853477 0.000999551 i 
0.853489 0.000998004 i 
0.853502 0.000996458 i 
0.853515 0.000994912 i 
0.853527 0.000993368 i 
0.85354 0.000991823 i 
0.853552 0.00099028 i 
0.853565 0.000988738 i 
0.853578 0.000987196 i 
0.85359 0.000985655 i 
0.853603 0.000984115 i 
0.853615 0.000982575 i 
0.853628 0.000981037 i 
0.853641 0.000979499 i 
0.853653 0.000977961 i 
0.853666 0.000976425 i 
0.853678 0.000974889 i 
0.853691 0.000973355 i 
0.853704 0.000971821 i 
0.853716 0.000970287 i 
0.853729 0.000968755 i 
0.853741 0.000967223 i 
0.853754 0.000965692 i 
0.853767 0.000964162 i 
0.853779 0.000962632 i 
0.853792 0.000961104 i 
0.853805 0.000959576 i 
0.853817 0.000958049 i 
0.85383 0.000956522 i 
0.853842 0.000954997 i 
0.853855 0.000953472 i 
0.853868 0.000951948 i 
0.85388 0.000950425 i 
0.853893 0.000948902 i 
0.853905 0.000947381 i 
0.853918 0.00094586 i 
0.853931 0.00094434 i 
0.853943 0.00094282 i 
0.853956 0.000941302 i 
0.853969 0.000939784 i 
0.853981 0.000938267 i 
0.853994 0.000936751 i 
0.854006 0.000935235 i 
0.854019 0.000933721 i 
0.854032 0.000932207 i 
0.854044 0.000930694 i 
0.854057 0.000929182 i 
0.85407 0.00092767 i 
0.854082 0.000926159 i 
0.854095 0.000924649 i 
0.854107 0.00092314 i 
0.85412 0.000921632 i 
0.854133 0.000920124 i 
0.854145 0.000918618 i 
0.854158 0.000917112 i 
0.854171 0.000915606 i 
0.854183 0.000914102 i 
0.854196 0.000912598 i 
0.854209 0.000911096 i 
0.854221 0.000909594 i 
0.854234 0.000908092 i 
0.854246 0.000906592 i 
0.854259 0.000905092 i 
0.854272 0.000903593 i 
0.854284 0.000902095 i 
0.854297 0.000900598 i 
0.85431 0.000899102 i 
0.854322 0.000897606 i 
0.854335 0.000896111 i 
0.854348 0.000894617 i 
0.85436 0.000893124 i 
0.854373 0.000891631 i 
0.854386 0.000890139 i 
0.854398 0.000888648 i 
0.854411 0.000887158 i 
0.854424 0.000885669 i 
0.854436 0.000884181 i 
0.854449 0.000882693 i 
0.854462 0.000881206 i 
0.854474 0.00087972 i 
0.854487 0.000878235 i 
0.8545 0.00087675 i 
0.854512 0.000875266 i 
0.854525 0.000873784 i 
0.854537 0.000872301 i 
0.85455 0.00087082 i 
0.854563 0.00086934 i 
0.854575 0.00086786 i 
0.854588 0.000866381 i 
0.854601 0.000864903 i 
0.854613 0.000863426 i 
0.854626 0.000861949 i 
0.854639 0.000860474 i 
0.854651 0.000858999 i 
0.854664 0.000857525 i 
0.854677 0.000856052 i 
0.854689 0.000854579 i 
0.854702 0.000853108 i 
0.854715 0.000851637 i 
0.854727 0.000850167 i 
0.85474 0.000848698 i 
0.854753 0.00084723 i 
0.854765 0.000845762 i 
0.854778 0.000844295 i 
0.854791 0.00084283 i 
0.854804 0.000841365 i 
0.854816 0.0008399 i 
0.854829 0.000838437 i 
0.854842 0.000836974 i 
0.854854 0.000835512 i 
0.854867 0.000834051 i 
0.85488 0.000832591 i 
0.854892 0.000831132 i 
0.854905 0.000829673 i 
0.854918 0.000828216 i 
0.85493 0.000826759 i 
0.854943 0.000825303 i 
0.854956 0.000823848 i 
0.854968 0.000822393 i 
0.854981 0.00082094 i 
0.854994 0.000819487 i 
0.855006 0.000818035 i 
0.855019 0.000816584 i 
0.855032 0.000815133 i 
0.855045 0.000813684 i 
0.855057 0.000812235 i 
0.85507 0.000810788 i 
0.855083 0.000809341 i 
0.855095 0.000807894 i 
0.855108 0.000806449 i 
0.855121 0.000805005 i 
0.855133 0.000803561 i 
0.855146 0.000802118 i 
0.855159 0.000800676 i 
0.855172 0.000799235 i 
0.855184 0.000797795 i 
0.855197 0.000796355 i 
0.85521 0.000794916 i 
0.855222 0.000793479 i 
0.855235 0.000792042 i 
0.855248 0.000790605 i 
0.85526 0.00078917 i 
0.855273 0.000787736 i 
0.855286 0.000786302 i 
0.855299 0.000784869 i 
0.855311 0.000783437 i 
0.855324 0.000782006 i 
0.855337 0.000780576 i 
0.855349 0.000779146 i 
0.855362 0.000777718 i 
0.855375 0.00077629 i 
0.855388 0.000774863 i 
0.8554 0.000773437 i 
0.855413 0.000772012 i 
0.855426 0.000770587 i 
0.855438 0.000769164 i 
0.855451 0.000767741 i 
0.855464 0.000766319 i 
0.855477 0.000764898 i 
0.855489 0.000763478 i 
0.855502 0.000762058 i 
0.855515 0.00076064 i 
0.855527 0.000759222 i 
0.85554 0.000757806 i 
0.855553 0.00075639 i 
0.855566 0.000754975 i 
0.855578 0.00075356 i 
0.855591 0.000752147 i 
0.855604 0.000750734 i 
0.855617 0.000749323 i 
0.855629 0.000747912 i 
0.855642 0.000746502 i 
0.855655 0.000745093 i 
0.855668 0.000743684 i 
0.85568 0.000742277 i 
0.855693 0.000740871 i 
0.855706 0.000739465 i 
0.855718 0.00073806 i 
0.855731 0.000736656 i 
0.855744 0.000735253 i 
0.855757 0.000733851 i 
0.855769 0.000732449 i 
0.855782 0.000731049 i 
0.855795 0.000729649 i 
0.855808 0.00072825 i 
0.85582 0.000726852 i 
0.855833 0.000725455 i 
0.855846 0.000724059 i 
0.855859 0.000722664 i 
0.855871 0.000721269 i 
0.855884 0.000719875 i 
0.855897 0.000718483 i 
0.85591 0.000717091 i 
0.855922 0.0007157 i 
0.855935 0.00071431 i 
0.855948 0.00071292 i 
0.855961 0.000711532 i 
0.855973 0.000710144 i 
0.855986 0.000708758 i 
0.855999 0.000707372 i 
0.856012 0.000705987 i 
0.856024 0.000704603 i 
0.856037 0.00070322 i 
0.85605 0.000701837 i 
0.856063 0.000700456 i 
0.856075 0.000699075 i 
0.856088 0.000697696 i 
0.856101 0.000696317 i 
0.856114 0.000694939 i 
0.856127 0.000693562 i 
0.856139 0.000692186 i 
0.856152 0.00069081 i 
0.856165 0.000689436 i 
0.856178 0.000688062 i 
0.85619 0.00068669 i 
0.856203 0.000685318 i 
0.856216 0.000683947 i 
0.856229 0.000682577 i 
0.856241 0.000681208 i 
0.856254 0.00067984 i 
0.856267 0.000678472 i 
0.85628 0.000677106 i 
0.856293 0.00067574 i 
0.856305 0.000674375 i 
0.856318 0.000673012 i 
0.856331 0.000671649 i 
0.856344 0.000670287 i 
0.856356 0.000668926 i 
0.856369 0.000667565 i 
0.856382 0.000666206 i 
0.856395 0.000664848 i 
0.856408 0.00066349 i 
0.85642 0.000662133 i 
0.856433 0.000660777 i 
0.856446 0.000659423 i 
0.856459 0.000658069 i 
0.856471 0.000656716 i 
0.856484 0.000655363 i 
0.856497 0.000654012 i 
0.85651 0.000652662 i 
0.856523 0.000651312 i 
0.856535 0.000649964 i 
0.856548 0.000648616 i 
0.856561 0.000647269 i 
0.856574 0.000645923 i 
0.856587 0.000644578 i 
0.856599 0.000643234 i 
0.856612 0.000641891 i 
0.856625 0.000640549 i 
0.856638 0.000639207 i 
0.856651 0.000637867 i 
0.856663 0.000636527 i 
0.856676 0.000635188 i 
0.856689 0.000633851 i 
0.856702 0.000632514 i 
0.856715 0.000631178 i 
0.856727 0.000629843 i 
0.85674 0.000628509 i 
0.856753 0.000627176 i 
0.856766 0.000625843 i 
0.856779 0.000624512 i 
0.856792 0.000623182 i 
0.856804 0.000621852 i 
0.856817 0.000620523 i 
0.85683 0.000619196 i 
0.856843 0.000617869 i 
0.856856 0.000616543 i 
0.856868 0.000615218 i 
0.856881 0.000613894 i 
0.856894 0.000612571 i 
0.856907 0.000611249 i 
0.85692 0.000609927 i 
0.856933 0.000608607 i 
0.856945 0.000607288 i 
0.856958 0.000605969 i 
0.856971 0.000604652 i 
0.856984 0.000603335 i 
0.856997 0.000602019 i 
0.857009 0.000600704 i 
0.857022 0.000599391 i 
0.857035 0.000598078 i 
0.857048 0.000596766 i 
0.857061 0.000595455 i 
0.857074 0.000594144 i 
0.857086 0.000592835 i 
0.857099 0.000591527 i 
0.857112 0.00059022 i 
0.857125 0.000588913 i 
0.857138 0.000587608 i 
0.857151 0.000586303 i 
0.857163 0.000584999 i 
0.857176 0.000583697 i 
0.857189 0.000582395 i 
0.857202 0.000581094 i 
0.857215 0.000579794 i 
0.857228 0.000578496 i 
0.857241 0.000577198 i 
0.857253 0.000575901 i 
0.857266 0.000574604 i 
0.857279 0.000573309 i 
0.857292 0.000572015 i 
0.857305 0.000570722 i 
0.857318 0.000569429 i 
0.85733 0.000568138 i 
0.857343 0.000566848 i 
0.857356 0.000565558 i 
0.857369 0.00056427 i 
0.857382 0.000562982 i 
0.857395 0.000561696 i 
0.857408 0.00056041 i 
0.85742 0.000559125 i 
0.857433 0.000557841 i 
0.857446 0.000556559 i 
0.857459 0.000555277 i 
0.857472 0.000553996 i 
0.857485 0.000552716 i 
0.857498 0.000551437 i 
0.85751 0.000550159 i 
0.857523 0.000548882 i 
0.857536 0.000547606 i 
0.857549 0.00054633 i 
0.857562 0.000545056 i 
0.857575 0.000543783 i 
0.857588 0.000542511 i 
0.857601 0.00054124 i 
0.857613 0.000539969 i 
0.857626 0.0005387 i 
0.857639 0.000537431 i 
0.857652 0.000536164 i 
0.857665 0.000534898 i 
0.857678 0.000533632 i 
0.857691 0.000532367 i 
0.857704 0.000531104 i 
0.857716 0.000529841 i 
0.857729 0.00052858 i 
0.857742 0.000527319 i 
0.857755 0.000526059 i 
0.857768 0.000524801 i 
0.857781 0.000523543 i 
0.857794 0.000522286 i 
0.857807 0.000521031 i 
0.857819 0.000519776 i 
0.857832 0.000518522 i 
0.857845 0.000517269 i 
0.857858 0.000516017 i 
0.857871 0.000514766 i 
0.857884 0.000513517 i 
0.857897 0.000512268 i 
0.85791 0.00051102 i 
0.857923 0.000509773 i 
0.857936 0.000508527 i 
0.857948 0.000507282 i 
0.857961 0.000506038 i 
0.857974 0.000504795 i 
0.857987 0.000503553 i 
0.858 0.000502312 i 
0.858013 0.000501072 i 
0.858026 0.000499833 i 
0.858039 0.000498595 i 
0.858052 0.000497358 i 
0.858065 0.000496122 i 
0.858077 0.000494887 i 
0.85809 0.000493653 i 
0.858103 0.00049242 i 
0.858116 0.000491188 i 
0.858129 0.000489957 i 
0.858142 0.000488727 i 
0.858155 0.000487498 i 
0.858168 0.00048627 i 
0.858181 0.000485043 i 
0.858194 0.000483817 i 
0.858207 0.000482592 i 
0.858219 0.000481368 i 
0.858232 0.000480145 i 
0.858245 0.000478923 i 
0.858258 0.000477702 i 
0.858271 0.000476482 i 
0.858284 0.000475263 i 
0.858297 0.000474045 i 
0.85831 0.000472828 i 
0.858323 0.000471612 i 
0.858336 0.000470397 i 
0.858349 0.000469183 i 
0.858362 0.00046797 i 
0.858375 0.000466759 i 
0.858388 0.000465548 i 
0.8584 0.000464338 i 
0.858413 0.000463129 i 
0.858426 0.000461921 i 
0.858439 0.000460715 i 
0.858452 0.000459509 i 
0.858465 0.000458304 i 
0.858478 0.000457101 i 
0.858491 0.000455898 i 
0.858504 0.000454696 i 
0.858517 0.000453496 i 
0.85853 0.000452296 i 
0.858543 0.000451098 i 
0.858556 0.0004499 i 
0.858569 0.000448704 i 
0.858582 0.000447508 i 
0.858595 0.000446314 i 
0.858607 0.000445121 i 
0.85862 0.000443928 i 
0.858633 0.000442737 i 
0.858646 0.000441547 i 
0.858659 0.000440358 i 
0.858672 0.000439169 i 
0.858685 0.000437982 i 
0.858698 0.000436796 i 
0.858711 0.000435611 i 
0.858724 0.000434427 i 
0.858737 0.000433244 i 
0.85875 0.000432062 i 
0.858763 0.000430882 i 
0.858776 0.000429702 i 
0.858789 0.000428523 i 
0.858802 0.000427345 i 
0.858815 0.000426169 i 
0.858828 0.000424993 i 
0.858841 0.000423819 i 
0.858854 0.000422645 i 
0.858867 0.000421473 i 
0.85888 0.000420301 i 
0.858893 0.000419131 i 
0.858906 0.000417962 i 
0.858919 0.000416794 i 
0.858932 0.000415627 i 
0.858945 0.000414461 i 
0.858958 0.000413296 i 
0.85897 0.000412132 i 
0.858983 0.000410969 i 
0.858996 0.000409807 i 
0.859009 0.000408646 i 
0.859022 0.000407487 i 
0.859035 0.000406328 i 
0.859048 0.000405171 i 
0.859061 0.000404014 i 
0.859074 0.000402859 i 
0.859087 0.000401705 i 
0.8591 0.000400552 i 
0.859113 0.000399399 i 
0.859126 0.000398248 i 
0.859139 0.000397098 i 
0.859152 0.00039595 i 
0.859165 0.000394802 i 
0.859178 0.000393655 i 
0.859191 0.00039251 i 
0.859204 0.000391365 i 
0.859217 0.000390222 i 
0.85923 0.000389079 i 
0.859243 0.000387938 i 
0.859256 0.000386798 i 
0.859269 0.000385659 i 
0.859282 0.000384521 i 
0.859295 0.000383384 i 
0.859308 0.000382248 i 
0.859321 0.000381113 i 
0.859334 0.00037998 i 
0.859347 0.000378847 i 
0.85936 0.000377716 i 
0.859373 0.000376585 i 
0.859386 0.000375456 i 
0.859399 0.000374328 i 
0.859412 0.000373201 i 
0.859425 0.000372075 i 
0.859438 0.000370951 i 
0.859451 0.000369827 i 
0.859464 0.000368704 i 
0.859477 0.000367583 i 
0.859491 0.000366463 i 
0.859504 0.000365343 i 
0.859517 0.000364225 i 
0.85953 0.000363108 i 
0.859543 0.000361992 i 
0.859556 0.000360878 i 
0.859569 0.000359764 i 
0.859582 0.000358651 i 
0.859595 0.00035754 i 
0.859608 0.00035643 i 
0.859621 0.000355321 i 
0.859634 0.000354213 i 
0.859647 0.000353106 i 
0.85966 0.000352 i 
0.859673 0.000350895 i 
0.859686 0.000349792 i 
0.859699 0.00034869 i 
0.859712 0.000347588 i 
0.859725 0.000346488 i 
0.859738 0.000345389 i 
0.859751 0.000344291 i 
0.859764 0.000343195 i 
0.859777 0.000342099 i 
0.85979 0.000341005 i 
0.859803 0.000339912 i 
0.859816 0.00033882 i 
0.859829 0.000337729 i 
0.859843 0.000336639 i 
0.859856 0.00033555 i 
0.859869 0.000334463 i 
0.859882 0.000333376 i 
0.859895 0.000332291 i 
0.859908 0.000331207 i 
0.859921 0.000330124 i 
0.859934 0.000329042 i 
0.859947 0.000327962 i 
0.85996 0.000326882 i 
0.859973 0.000325804 i 
0.859986 0.000324727 i 
0.859999 0.000323651 i 
0.860012 0.000322576 i 
0.860025 0.000321503 i 
0.860038 0.00032043 i 
0.860052 0.000319359 i 
0.860065 0.000318289 i 
0.860078 0.00031722 i 
0.860091 0.000316152 i 
0.860104 0.000315086 i 
0.860117 0.00031402 i 
0.86013 0.000312956 i 
0.860143 0.000311893 i 
0.860156 0.000310831 i 
0.860169 0.00030977 i 
0.860182 0.000308711 i 
0.860195 0.000307653 i 
0.860208 0.000306596 i 
0.860222 0.00030554 i 
0.860235 0.000304485 i 
0.860248 0.000303431 i 
0.860261 0.000302379 i 
0.860274 0.000301328 i 
0.860287 0.000300278 i 
0.8603 0.000299229 i 
0.860313 0.000298181 i 
0.860326 0.000297135 i 
0.860339 0.00029609 i 
0.860352 0.000295046 i 
0.860366 0.000294003 i 
0.860379 0.000292962 i 
0.860392 0.000291921 i 
0.860405 0.000290882 i 
0.860418 0.000289844 i 
0.860431 0.000288807 i 
0.860444 0.000287772 i 
0.860457 0.000286738 i 
0.86047 0.000285705 i 
0.860484 0.000284673 i 
0.860497 0.000283642 i 
0.86051 0.000282613 i 
0.860523 0.000281585 i 
0.860536 0.000280558 i 
0.860549 0.000279532 i 
0.860562 0.000278507 i 
0.860575 0.000277484 i 
0.860588 0.000276462 i 
0.860602 0.000275441 i 
0.860615 0.000274422 i 
0.860628 0.000273403 i 
0.860641 0.000272386 i 
0.860654 0.00027137 i 
0.860667 0.000270356 i 
0.86068 0.000269342 i 
0.860693 0.00026833 i 
0.860707 0.000267319 i 
0.86072 0.00026631 i 
0.860733 0.000265301 i 
0.860746 0.000264294 i 
0.860759 0.000263288 i 
0.860772 0.000262284 i 
0.860785 0.00026128 i 
0.860799 0.000260278 i 
0.860812 0.000259277 i 
0.860825 0.000258278 i 
0.860838 0.00025728 i 
0.860851 0.000256282 i 
0.860864 0.000255287 i 
0.860877 0.000254292 i 
0.860891 0.000253299 i 
0.860904 0.000252307 i 
0.860917 0.000251316 i 
0.86093 0.000250327 i 
0.860943 0.000249339 i 
0.860956 0.000248352 i 
0.860969 0.000247366 i 
0.860983 0.000246382 i 
0.860996 0.000245399 i 
0.861009 0.000244417 i 
0.861022 0.000243437 i 
0.861035 0.000242458 i 
0.861048 0.00024148 i 
0.861062 0.000240503 i 
0.861075 0.000239528 i 
0.861088 0.000238554 i 
0.861101 0.000237581 i 
0.861114 0.00023661 i 
0.861127 0.00023564 i 
0.861141 0.000234671 i 
0.861154 0.000233704 i 
0.861167 0.000232738 i 
0.86118 0.000231773 i 
0.861193 0.000230809 i 
0.861207 0.000229847 i 
0.86122 0.000228886 i 
0.861233 0.000227927 i 
0.861246 0.000226968 i 
0.861259 0.000226011 i 
0.861272 0.000225056 i 
0.861286 0.000224102 i 
0.861299 0.000223149 i 
0.861312 0.000222197 i 
0.861325 0.000221247 i 
0.861338 0.000220298 i 
0.861352 0.00021935 i 
0.861365 0.000218404 i 
0.861378 0.000217459 i 
0.861391 0.000216516 i 
0.861404 0.000215573 i 
0.861418 0.000214632 i 
0.861431 0.000213693 i 
0.861444 0.000212755 i 
0.861457 0.000211818 i 
0.86147 0.000210882 i 
0.861484 0.000209948 i 
0.861497 0.000209016 i 
0.86151 0.000208084 i 
0.861523 0.000207154 i 
0.861536 0.000206226 i 
0.86155 0.000205298 i 
0.861563 0.000204372 i 
0.861576 0.000203448 i 
0.861589 0.000202525 i 
0.861603 0.000201603 i 
0.861616 0.000200683 i 
0.861629 0.000199764 i 
0.861642 0.000198846 i 
0.861655 0.00019793 i 
0.861669 0.000197015 i 
0.861682 0.000196101 i 
0.861695 0.000195189 i 
0.861708 0.000194279 i 
0.861722 0.000193369 i 
0.861735 0.000192461 i 
0.861748 0.000191555 i 
0.861761 0.00019065 i 
0.861775 0.000189746 i 
0.861788 0.000188844 i 
0.861801 0.000187943 i 
0.861814 0.000187044 i 
0.861827 0.000186146 i 
0.861841 0.000185249 i 
0.861854 0.000184354 i 
0.861867 0.00018346 i 
0.86188 0.000182568 i 
0.861894 0.000181677 i 
0.861907 0.000180788 i 
0.86192 0.0001799 i 
0.861933 0.000179013 i 
0.861947 0.000178128 i 
0.86196 0.000177244 i 
0.861973 0.000176362 i 
0.861987 0.000175481 i 
0.862 0.000174602 i 
0.862013 0.000173724 i 
0.862026 0.000172848 i 
0.86204 0.000171973 i 
0.862053 0.000171099 i 
0.862066 0.000170227 i 
0.862079 0.000169357 i 
0.862093 0.000168487 i 
0.862106 0.00016762 i 
0.862119 0.000166754 i 
0.862132 0.000165889 i 
0.862146 0.000165026 i 
0.862159 0.000164164 i 
0.862172 0.000163304 i 
0.862186 0.000162445 i 
0.862199 0.000161588 i 
0.862212 0.000160732 i 
0.862225 0.000159878 i 
0.862239 0.000159025 i 
0.862252 0.000158173 i 
0.862265 0.000157324 i 
0.862279 0.000156475 i 
0.862292 0.000155629 i 
0.862305 0.000154783 i 
0.862319 0.00015394 i 
0.862332 0.000153097 i 
0.862345 0.000152257 i 
0.862358 0.000151417 i 
0.862372 0.00015058 i 
0.862385 0.000149744 i 
0.862398 0.000148909 i 
0.862412 0.000148076 i 
0.862425 0.000147245 i 
0.862438 0.000146415 i 
0.862452 0.000145586 i 
0.862465 0.000144759 i 
0.862478 0.000143934 i 
0.862492 0.00014311 i 
0.862505 0.000142288 i 
0.862518 0.000141467 i 
0.862532 0.000140648 i 
0.862545 0.000139831 i 
0.862558 0.000139015 i 
0.862572 0.0001382 i 
0.862585 0.000137387 i 
0.862598 0.000136576 i 
0.862611 0.000135767 i 
0.862625 0.000134959 i 
0.862638 0.000134152 i 
0.862652 0.000133347 i 
0.862665 0.000132544 i 
0.862678 0.000131742 i 
0.862692 0.000130942 i 
0.862705 0.000130144 i 
0.862718 0.000129347 i 
0.862732 0.000128552 i 
0.862745 0.000127758 i 
0.862758 0.000126966 i 
0.862772 0.000126176 i 
0.862785 0.000125387 i 
0.862798 0.0001246 i 
0.862812 0.000123814 i 
0.862825 0.00012303 i 
0.862838 0.000122248 i 
0.862852 0.000121468 i 
0.862865 0.000120689 i 
0.862878 0.000119911 i 
0.862892 0.000119136 i 
0.862905 0.000118362 i 
0.862919 0.00011759 i 
0.862932 0.000116819 i 
0.862945 0.00011605 i 
0.862959 0.000115283 i 
0.862972 0.000114517 i 
0.862985 0.000113753 i 
0.862999 0.000112991 i 
0.863012 0.000112231 i 
0.863026 0.000111472 i 
0.863039 0.000110715 i 
0.863052 0.000109959 i 
0.863066 0.000109206 i 
0.863079 0.000108454 i 
0.863093 0.000107703 i 
0.863106 0.000106955 i 
0.863119 0.000106208 i 
0.863133 0.000105463 i 
0.863146 0.000104719 i 
0.86316 0.000103978 i 
0.863173 0.000103238 i 
0.863186 0.0001025 i 
0.8632 0.000101763 i 
0.863213 0.000101029 i 
0.863227 0.000100296 i 
0.86324 9.95645e-05 i 
0.863253 9.88352e-05 i 
0.863267 9.81076e-05 i 
0.86328 9.73818e-05 i 
0.863294 9.66577e-05 i 
0.863307 9.59355e-05 i 
0.86332 9.5215e-05 i 
0.863334 9.44964e-05 i 
0.863347 9.37795e-05 i 
0.863361 9.30644e-05 i 
0.863374 9.23512e-05 i 
0.863388 9.16397e-05 i 
0.863401 9.09301e-05 i 
0.863414 9.02223e-05 i 
0.863428 8.95164e-05 i 
0.863441 8.88122e-05 i 
0.863455 8.81099e-05 i 
0.863468 8.74095e-05 i 
0.863482 8.67109e-05 i 
0.863495 8.60141e-05 i 
0.863509 8.53193e-05 i 
0.863522 8.46262e-05 i 
0.863535 8.39351e-05 i 
0.863549 8.32458e-05 i 
0.863562 8.25584e-05 i 
0.863576 8.18729e-05 i 
0.863589 8.11893e-05 i 
0.863603 8.05075e-05 i 
0.863616 7.98277e-05 i 
0.86363 7.91498e-05 i 
0.863643 7.84738e-05 i 
0.863657 7.77997e-05 i 
0.86367 7.71276e-05 i 
0.863684 7.64573e-05 i 
0.863697 7.5789e-05 i 
0.863711 7.51227e-05 i 
0.863724 7.44583e-05 i 
0.863737 7.37958e-05 i 
0.863751 7.31354e-05 i 
0.863764 7.24768e-05 i 
0.863778 7.18203e-05 i 
0.863791 7.11657e-05 i 
0.863805 7.05131e-05 i 
0.863818 6.98625e-05 i 
0.863832 6.92139e-05 i 
0.863845 6.85674e-05 i 
0.863859 6.79228e-05 i 
0.863872 6.72802e-05 i 
0.863886 6.66397e-05 i 
0.863899 6.60012e-05 i 
0.863913 6.53647e-05 i 
0.863926 6.47302e-05 i 
0.86394 6.40979e-05 i 
0.863953 6.34675e-05 i 
0.863967 6.28393e-05 i 
0.86398 6.22131e-05 i 
0.863994 6.1589e-05 i 
0.864007 6.0967e-05 i 
0.864021 6.0347e-05 i 
0.864035 5.97292e-05 i 
0.864048 5.91135e-05 i 
0.864062 5.84999e-05 i 
0.864075 5.78884e-05 i 
0.864089 5.7279e-05 i 
0.864102 5.66718e-05 i 
0.864116 5.60667e-05 i 
0.864129 5.54638e-05 i 
0.864143 5.48631e-05 i 
0.864156 5.42645e-05 i 
0.86417 5.36681e-05 i 
0.864183 5.30739e-05 i 
0.864197 5.24818e-05 i 
0.864211 5.1892e-05 i 
0.864224 5.13044e-05 i 
0.864238 5.0719e-05 i 
0.864251 5.01359e-05 i 
0.864265 4.95549e-05 i 
0.864278 4.89763e-05 i 
0.864292 4.83998e-05 i 
0.864305 4.78257e-05 i 
0.864319 4.72538e-05 i 
0.864333 4.66842e-05 i 
0.864346 4.61169e-05 i 
0.86436 4.55519e-05 i 
0.864373 4.49892e-05 i 
0.864387 4.44289e-05 i 
0.864401 4.38708e-05 i 
0.864414 4.33151e-05 i 
0.864428 4.27618e-05 i 
0.864441 4.22108e-05 i 
0.864455 4.16622e-05 i 
0.864468 4.1116e-05 i 
0.864482 4.05722e-05 i 
0.864496 4.00308e-05 i 
0.864509 3.94918e-05 i 
0.864523 3.89552e-05 i 
0.864536 3.84211e-05 i 
0.86455 3.78894e-05 i 
0.864564 3.73602e-05 i 
0.864577 3.68334e-05 i 
0.864591 3.63091e-05 i 
0.864605 3.57874e-05 i 
0.864618 3.52681e-05 i 
0.864632 3.47514e-05 i 
0.864645 3.42372e-05 i 
0.864659 3.37256e-05 i 
0.864673 3.32165e-05 i 
0.864686 3.271e-05 i 
0.8647 3.22061e-05 i 
0.864714 3.17047e-05 i 
0.864727 3.1206e-05 i 
0.864741 3.071e-05 i 
0.864755 3.02166e-05 i 
0.864768 2.97258e-05 i 
0.864782 2.92377e-05 i 
0.864796 2.87523e-05 i 
0.864809 2.82696e-05 i 
0.864823 2.77896e-05 i 
0.864836 2.73124e-05 i 
0.86485 2.68379e-05 i 
0.864864 2.63662e-05 i 
0.864878 2.58972e-05 i 
0.864891 2.54311e-05 i 
0.864905 2.49678e-05 i 
0.864919 2.45073e-05 i 
0.864932 2.40497e-05 i 
0.864946 2.35949e-05 i 
0.86496 2.31431e-05 i 
0.864973 2.26941e-05 i 
0.864987 2.22481e-05 i 
0.865001 2.1805e-05 i 
0.865014 2.13649e-05 i 
0.865028 2.09278e-05 i 
0.865042 2.04937e-05 i 
0.865056 2.00627e-05 i 
0.865069 1.96347e-05 i 
0.865083 1.92097e-05 i 
0.865097 1.87879e-05 i 
0.86511 1.83692e-05 i 
0.865124 1.79536e-05 i 
0.865138 1.75412e-05 i 
0.865152 1.7132e-05 i 
0.865165 1.67261e-05 i 
0.865179 1.63234e-05 i 
0.865193 1.59239e-05 i 
0.865207 1.55278e-05 i 
0.86522 1.5135e-05 i 
0.865234 1.47455e-05 i 
0.865248 1.43594e-05 i 
0.865262 1.39768e-05 i 
0.865275 1.35976e-05 i 
0.865289 1.32219e-05 i 
0.865303 1.28497e-05 i 
0.865317 1.24811e-05 i 
0.86533 1.2116e-05 i 
0.865344 1.17546e-05 i 
0.865358 1.13968e-05 i 
0.865372 1.10427e-05 i 
0.865386 1.06924e-05 i 
0.865399 1.03458e-05 i 
0.865413 1.0003e-05 i 
0.865427 9.66415e-06 i 
0.865441 9.32917e-06 i 
0.865455 8.99814e-06 i 
0.865468 8.67112e-06 i 
0.865482 8.34815e-06 i 
0.865496 8.02929e-06 i 
0.86551 7.71458e-06 i 
0.865524 7.40409e-06 i 
0.865538 7.09787e-06 i 
0.865551 6.79599e-06 i 
0.865565 6.4985e-06 i 
0.865579 6.20548e-06 i 
0.865593 5.91699e-06 i 
0.865607 5.63311e-06 i 
0.865621 5.35392e-06 i 
0.865635 5.07949e-06 i 
0.865648 4.80991e-06 i 
0.865662 4.54527e-06 i 
0.865676 4.28566e-06 i 
0.86569 4.03118e-06 i 
0.865704 3.78195e-06 i 
0.865718 3.53806e-06 i 
0.865732 3.29966e-06 i 
0.865746 3.06685e-06 i 
0.86576 2.83979e-06 i 
0.865773 2.61862e-06 i 
0.865787 2.40351e-06 i 
0.865801 2.19463e-06 i 
0.865815 1.99217e-06 i 
0.865829 1.79634e-06 i 
0.865843 1.60739e-06 i 
0.865857 1.42556e-06 i 
0.865871 1.25115e-06 i 
0.865885 1.0845e-06 i 
0.865899 9.2598e-07 i 
0.865913 7.76034e-07 i 
0.865927 6.35186e-07 i 
0.865941 5.04068e-07 i 
0.865955 3.83465e-07 i 
0.865969 2.7439e-07 i 
0.865983 1.78225e-07 i 
0.865997 9.70152e-08 i 
0.866011 3.43007e-08 i 
0.866025 0 i 


==> circle075.txt <==
0.133975 1 i 
0.134115 0.999999 i 
0.134254 0.999997 i 
0.134393 0.999994 i 
0.134532 0.999991 i 
0.13467 0.999988 i 
0.134807 0.999984 i 
0.134944 0.99998 i 
0.135081 0.999975 i 
0.135218 0.999971 i 
0.135355 0.999966 i 
0.135491 0.999961 i 
0.135627 0.999955 i 
0.135762 0.999949 i 
0.135898 0.999943 i 
0.136033 0.999937 i 
0.136168 0.999931 i 
0.136303 0.999924 i 
0.136438 0.999917 i 
0.136572 0.99991 i 
0.136706 0.999903 i 
0.13684 0.999896 i 
0.136974 0.999889 i 
0.137108 0.999881 i 
0.137242 0.999873 i 
0.137375 0.999865 i 
0.137508 0.999857 i 
0.137642 0.999849 i 
0.137775 0.99984 i 
0.137907 0.999832 i 
0.13804 0.999823 i 
0.138173 0.999814 i 
0.138305 0.999805 i 
0.138437 0.999796 i 
0.138569 0.999786 i 
0.138701 0.999777 i 
0.138833 0.999767 i 
0.138965 0.999758 i 
0.139096 0.999748 i 
0.139228 0.999738 i 
0.139359 0.999728 i 
0.13949 0.999717 i 
0.139621 0.999707 i 
0.139752 0.999697 i 
0.139883 0.999686 i 
0.140014 0.999675 i 
0.140144 0.999664 i 
0.140275 0.999654 i 
0.140405 0.999642 i 
0.140536 0.999631 i 
0.140666 0.99962 i 
0.140796 0.999609 i 
0.140926 0.999597 i 
0.141055 0.999586 i 
0.141185 0.999574 i 
0.141315 0.999562 i 
0.141444 0.99955 i 
0.141574 0.999538 i 
0.141703 0.999526 i 
0.141832 0.999514 i 
0.141961 0.999501 i 
0.14209 0.999489 i 
0.142219 0.999476 i 
0.142348 0.999464 i 
0.142477 0.999451 i 
0.142605 0.999438 i 
0.142734 0.999425 i 
0.142862 0.999412 i 
0.142991 0.999399 i 
0.143119 0.999386 i 
0.143247 0.999373 i 
0.143375 0.999359 i 
0.143503 0.999346 i 
0.143631 0.999332 i 
0.143759 0.999319 i 
0.143886 0.999305 i 
0.144014 0.999291 i 
0.144141 0.999277 i 
0.144269 0.999263 i 
0.144396 0.999249 i 
0.144523 0.999235 i 
0.144651 0.999221 i 
0.144778 0.999207 i 
0.144905 0.999192 i 
0.145032 0.999178 i 
0.145158 0.999163 i 
0.145285 0.999148 i 
0.145412 0.999134 i 
0.145538 0.999119 i 
0.145665 0.999104 i 
0.145791 0.999089 i 
0.145918 0.999074 i 
0.146044 0.999059 i 
0.14617 0.999043 i 
0.146296 0.999028 i 
0.146422 0.999013 i 
0.146548 0.998997 i 
0.146674 0.998982 i 
0.1468 0.998966 i 
0.146926 0.998951 i 
0.147052 0.998935 i 
0.147052 0.998935 i 
0.153248 0.99806 i 
0.159297 0.997038 i 
0.165223 0.995893 i 
0.171045 0.994644 i 
0.176774 0.993302 i 
0.18242 0.991877 i 
0.187991 0.990377 i 
0.193494 0.988808 i 
0.198933 0.987176 i 
0.204313 0.985486 i 
0.209639 0.983741 i 
0.214914 0.981944 i 
0.22014 0.9801 i 
0.225321 0.97821 i 
0.23046 0.976277 i 
0.235557 0.974303 i 
0.240616 0.972291 i 
0.245638 0.970242 i 
0.250624 0.968157 i 
0.255577 0.966038 i 
0.260497 0.963887 i 
0.265386 0.961705 i 
0.270244 0.959493 i 
0.275074 0.957252 i 
0.279876 0.954983 i 
0.284652 0.952687 i 
0.289401 0.950365 i 
0.294124 0.948018 i 
0.298824 0.945646 i 
0.303499 0.94325 i 
0.308152 0.940832 i 
0.312782 0.938391 i 
0.31739 0.935928 i 
0.321977 0.933444 i 
0.326543 0.930939 i 
0.331089 0.928414 i 
0.335615 0.925869 i 
0.340122 0.923305 i 
0.34461 0.920722 i 
0.34908 0.91812 i 
0.353532 0.915501 i 
0.357966 0.912864 i 
0.362382 0.91021 i 
0.366782 0.907538 i 
0.371165 0.90485 i 
0.375532 0.902146 i 
0.379883 0.899426 i 
0.384218 0.89669 i 
0.388537 0.893938 i 
0.392842 0.891172 i 
0.397131 0.88839 i 
0.401406 0.885594 i 
0.405666 0.882783 i 
0.409912 0.879958 i 
0.414144 0.877119 i 
0.418363 0.874266 i 
0.422567 0.871399 i 
0.426758 0.868519 i 
0.430936 0.865626 i 
0.4351 0.86272 i 
0.439252 0.8598 i 
0.443391 0.856868 i 
0.447518 0.853924 i 
0.451631 0.850966 i 
0.455733 0.847997 i 
0.459822 0.845015 i 
0.4639 0.842021 i 
0.467965 0.839016 i 
0.472019 0.835998 i 
0.476061 0.832969 i 
0.480091 0.829929 i 
0.48411 0.826876 i 
0.488118 0.823813 i 
0.492114 0.820738 i 
0.496099 0.817652 i 
0.500073 0.814556 i 
0.504037 0.811448 i 
0.507989 0.808329 i 
0.511931 0.8052 i 
0.515862 0.80206 i 
0.519782 0.798909 i 
0.523692 0.795748 i 
0.527591 0.792576 i 
0.53148 0.789394 i 
0.535359 0.786201 i 
0.539227 0.782999 i 
0.543086 0.779786 i 
0.546934 0.776563 i 
0.550772 0.77333 i 
0.5546 0.770087 i 
0.558418 0.766834 i 
0.562226 0.763571 i 
0.566024 0.760298 i 
0.569813 0.757016 i 
0.573592 0.753724 i 
0.577361 0.750422 i 
0.58112 0.74711 i 
0.58487 0.743789 i 
0.58861 0.740458 i 
0.592341 0.737118 i 
0.596062 0.733768 i 
0.599774 0.730408 i 
0.603476 0.727039 i 
0.607169 0.723661 i 
0.610852 0.720273 i 
0.614526 0.716876 i 
0.618191 0.71347 i 
0.621846 0.710054 i 
0.625492 0.706629 i 
0.629129 0.703195 i 
0.632756 0.699751 i 
0.636375 0.696298 i 
0.639983 0.692836 i 
0.643583 0.689365 i 
0.647174 0.685884 i 
0.650755 0.682394 i 
0.654327 0.678895 i 
0.65789 0.675387 i 
0.661444 0.67187 i 
0.664988 0.668343 i 
0.668523 0.664807 i 
0.672049 0.661262 i 
0.675566 0.657708 i 
0.679074 0.654145 i 
0.682573 0.650572 i 
0.686062 0.646991 i 
0.689542 0.6434 i 
0.693013 0.6398 i 
0.696475 0.63619 i 
0.699927 0.632571 i 
0.70337 0.628944 i 
0.706804 0.625306 i 
0.710229 0.62166 i 
0.713644 0.618004 i 
0.71705 0.614339 i 
0.720446 0.610665 i 
0.723834 0.606981 i 
0.727211 0.603287 i 
0.73058 0.599585 i 
0.733939 0.595873 i 
0.737288 0.592151 i 
0.740628 0.58842 i 
0.743959 0.584679 i 
0.747279 0.580929 i 
0.75059 0.577169 i 
0.753892 0.573399 i 
0.757184 0.56962 i 
0.760466 0.565831 i 
0.763738 0.562032 i 
0.767 0.558223 i 
0.770253 0.554405 i 
0.773495 0.550576 i 
0.776728 0.546738 i 
0.77995 0.542889 i 
0.783162 0.53903 i 
0.786364 0.535161 i 
0.789556 0.531282 i 
0.792738 0.527392 i 
0.795909 0.523493 i 
0.79907 0.519582 i 
0.80222 0.515661 i 
0.80536 0.51173 i 
0.808488 0.507788 i 
0.811607 0.503835 i 
0.814714 0.499871 i 
0.81781 0.495896 i 
0.820895 0.49191 i 
0.82397 0.487913 i 
0.827032 0.483905 i 
0.830084 0.479886 i 
0.833124 0.475855 i 
0.836153 0.471812 i 
0.839169 0.467758 i 
0.842174 0.463692 i 
0.845168 0.459614 i 
0.848149 0.455524 i 
0.851118 0.451422 i 
0.854074 0.447307 i 
0.857018 0.44318 i 
0.85995 0.439041 i 
0.862868 0.434888 i 
0.865774 0.430723 i 
0.868667 0.426545 i 
0.871546 0.422353 i 
0.874412 0.418148 i 
0.877264 0.413929 i 
0.880102 0.409696 i 
0.882927 0.405449 i 
0.885737 0.401188 i 
0.888532 0.396913 i 
0.891313 0.392623 i 
0.894079 0.388317 i 
0.89683 0.383997 i 
0.899565 0.379661 i 
0.902284 0.37531 i 
0.904988 0.370942 i 
0.907675 0.366558 i 
0.910345 0.362157 i 
0.912999 0.35774 i 
0.915635 0.353305 i 
0.918254 0.348852 i 
0.920854 0.344382 i 
0.923436 0.339893 i 
0.925999 0.335385 i 
0.928543 0.330857 i 
0.931067 0.32631 i 
0.933571 0.321743 i 
0.936054 0.317155 i 
0.938516 0.312546 i 
0.940956 0.307915 i 
0.943373 0.303261 i 
0.945768 0.298584 i 
0.948138 0.293884 i 
0.950484 0.289159 i 
0.952805 0.284409 i 
0.955099 0.279632 i 
0.957367 0.274829 i 
0.959607 0.269997 i 
0.961817 0.265137 i 
0.963998 0.260246 i 
0.966147 0.255325 i 
0.968264 0.25037 i 
0.970347 0.245382 i 
0.972395 0.240359 i 
0.974405 0.235298 i 
0.976377 0.230199 i 
0.978307 0.225058 i 
0.980195 0.219875 i 
0.982037 0.214646 i 
0.983831 0.209369 i 
0.985573 0.20404 i 
0.987261 0.198657 i 
0.98889 0.193214 i 
0.990455 0.187709 i 
0.991952 0.182134 i 
0.993373 0.176484 i 
0.99471 0.17075 i 
0.995955 0.164924 i 
0.997093 0.158991 i 
0.998108 0.152935 i 
0.998935 0.147052 i 
0.998936 0.147039 i 
0.998938 0.147026 i 
0.99894 0.147014 i 
0.998941 0.147001 i 
0.998943 0.146989 i 
0.998944 0.146976 i 
0.998946 0.146964 i 
0.998947 0.146951 i 
0.998949 0.146938 i 
0.998951 0.146926 i 
0.998952 0.146913 i 
0.998954 0.146901 i 
0.998955 0.146888 i 
0.998957 0.146876 i 
0.998958 0.146863 i 
0.99896 0.14685 i 
0.998962 0.146838 i 
0.998963 0.146825 i 
0.998965 0.146813 i 
0.998966 0.1468 i 
0.998968 0.146788 i 
0.998969 0.146775 i 
0.998971 0.146762 i 
0.998972 0.14675 i 
0.998974 0.146737 i 
0.998976 0.146725 i 
0.998977 0.146712 i 
0.998979 0.146699 i 
0.99898 0.146687 i 
0.998982 0.146674 i 
0.998983 0.146662 i 
0.998985 0.146649 i 
0.998986 0.146637 i 
0.998988 0.146624 i 
0.99899 0.146611 i 
0.998991 0.146599 i 
0.998993 0.146586 i 
0.998994 0.146574 i 
0.998996 0.146561 i 
0.998997 0.146548 i 
0.998999 0.146536 i 
0.999 0.146523 i 
0.999002 0.146511 i 
0.999004 0.146498 i 
0.999005 0.146485 i 
0.999007 0.146473 i 
0.999008 0.14646 i 
0.99901 0.146448 i 
0.999011 0.146435 i 
0.999013 0.146422 i 
0.999014 0.14641 i 
0.999016 0.146397 i 
0.999017 0.146385 i 
0.999019 0.146372 i 
0.999021 0.146359 i 
0.999022 0.146347 i 
0.999024 0.146334 i 
0.999025 0.146322 i 
0.999027 0.146309 i 
0.999028 0.146296 i 
0.99903 0.146284 i 
0.999031 0.146271 i 
0.999033 0.146259 i 
0.999034 0.146246 i 
0.999036 0.146233 i 
0.999037 0.146221 i 
0.999039 0.146208 i 
0.99904 0.146195 i 
0.999042 0.146183 i 
0.999043 0.14617 i 
0.999045 0.146158 i 
0.999047 0.146145 i 
0.999048 0.146132 i 
0.99905 0.14612 i 
0.999051 0.146107 i 
0.999053 0.146095 i 
0.999054 0.146082 i 
0.999056 0.146069 i 
0.999057 0.146057 i 
0.999059 0.146044 i 
0.99906 0.146031 i 
0.999062 0.146019 i 
0.999063 0.146006 i 
0.999065 0.145994 i 
0.999066 0.145981 i 
0.999068 0.145968 i 
0.999069 0.145956 i 
0.999071 0.145943 i 
0.999072 0.14593 i 
0.999074 0.145918 i 
0.999075 0.145905 i 
0.999077 0.145893 i 
0.999078 0.14588 i 
0.99908 0.145867 i 
0.999081 0.145855 i 
0.999083 0.145842 i 
0.999084 0.145829 i 
0.999086 0.145817 i 
0.999087 0.145804 i 
0.999089 0.145791 i 
0.99909 0.145779 i 
0.999092 0.145766 i 
0.999093 0.145754 i 
0.999095 0.145741 i 
0.999096 0.145728 i 
0.999098 0.145716 i 
0.999099 0.145703 i 
0.999101 0.14569 i 
0.999102 0.145678 i 
0.999104 0.145665 i 
0.999105 0.145652 i 
0.999107 0.14564 i 
0.999108 0.145627 i 
0.99911 0.145614 i 
0.999111 0.145602 i 
0.999113 0.145589 i 
0.999114 0.145576 i 
0.999116 0.145564 i 
0.999117 0.145551 i 
0.999119 0.145538 i 
0.99912 0.145526 i 
0.999122 0.145513 i 
0.999123 0.1455 i 
0.999125 0.145488 i 
0.999126 0.145475 i 
0.999128 0.145463 i 
0.999129 0.14545 i 
0.999131 0.145437 i 
0.999132 0.145425 i 
0.999134 0.145412 i 
0.999135 0.145399 i 
0.999137 0.145387 i 
0.999138 0.145374 i 
0.99914 0.145361 i 
0.999141 0.145349 i 
0.999142 0.145336 i 
0.999144 0.145323 i 
0.999145 0.145311 i 
0.999147 0.145298 i 
0.999148 0.145285 i 
0.99915 0.145273 i 
0.999151 0.14526 i 
0.999153 0.145247 i 
0.999154 0.145235 i 
0.999156 0.145222 i 
0.999157 0.145209 i 
0.999159 0.145196 i 
0.99916 0.145184 i 
0.999162 0.145171 i 
0.999163 0.145158 i 
0.999164 0.145146 i 
0.999166 0.145133 i 
0.999167 0.14512 i 
0.999169 0.145108 i 
0.99917 0.145095 i 
0.999172 0.145082 i 
0.999173 0.14507 i 
0.999175 0.145057 i 
0.999176 0.145044 i 
0.999178 0.145032 i 
0.999179 0.145019 i 
0.999181 0.145006 i 
0.999182 0.144994 i 
0.999183 0.144981 i 
0.999185 0.144968 i 
0.999186 0.144955 i 
0.999188 0.144943 i 
0.999189 0.14493 i 
0.999191 0.144917 i 
0.999192 0.144905 i 
0.999194 0.144892 i 
0.999195 0.144879 i 
0.999196 0.144867 i 
0.999198 0.144854 i 
0.999199 0.144841 i 
0.999201 0.144828 i 
0.999202 0.144816 i 
0.999204 0.144803 i 
0.999205 0.14479 i 
0.999207 0.144778 i 
0.999208 0.144765 i 
0.999209 0.144752 i 
0.999211 0.14474 i 
0.999212 0.144727 i 
0.999214 0.144714 i 
0.999215 0.144701 i 
0.999217 0.144689 i 
0.999218 0.144676 i 
0.999219 0.144663 i 
0.999221 0.144651 i 
0.999222 0.144638 i 
0.999224 0.144625 i 
0.999225 0.144612 i 
0.999227 0.1446 i 
0.999228 0.144587 i 
0.999229 0.144574 i 
0.999231 0.144562 i 
0.999232 0.144549 i 
0.999234 0.144536 i 
0.999235 0.144523 i 
0.999237 0.144511 i 
0.999238 0.144498 i 
0.999239 0.144485 i 
0.999241 0.144473 i 
0.999242 0.14446 i 
0.999244 0.144447 i 
0.999245 0.144434 i 
0.999246 0.144422 i 
0.999248 0.144409 i 
0.999249 0.144396 i 
0.999251 0.144383 i 
0.999252 0.144371 i 
0.999253 0.144358 i 
0.999255 0.144345 i 
0.999256 0.144332 i 
0.999258 0.14432 i 
0.999259 0.144307 i 
0.999261 0.144294 i 
0.999262 0.144282 i 
0.999263 0.144269 i 
0.999265 0.144256 i 
0.999266 0.144243 i 
0.999268 0.144231 i 
0.999269 0.144218 i 
0.99927 0.144205 i 
0.999272 0.144192 i 
0.999273 0.14418 i 
0.999275 0.144167 i 
0.999276 0.144154 i 
0.999277 0.144141 i 
0.999279 0.144129 i 
0.99928 0.144116 i 
0.999282 0.144103 i 
0.999283 0.14409 i 
0.999284 0.144078 i 
0.999286 0.144065 i 
0.999287 0.144052 i 
0.999288 0.144039 i 
0.99929 0.144027 i 
0.999291 0.144014 i 
0.999293 0.144001 i 
0.999294 0.143988 i 
0.999295 0.143976 i 
0.999297 0.143963 i 
0.999298 0.14395 i 
0.9993 0.143937 i 
0.999301 0.143925 i 
0.999302 0.143912 i 
0.999304 0.143899 i 
0.999305 0.143886 i 
0.999306 0.143873 i 
0.999308 0.143861 i 
0.999309 0.143848 i 
0.999311 0.143835 i 
0.999312 0.143822 i 
0.999313 0.14381 i 
0.999315 0.143797 i 
0.999316 0.143784 i 
0.999317 0.143771 i 
0.999319 0.143759 i 
0.99932 0.143746 i 
0.999322 0.143733 i 
0.999323 0.14372 i 
0.999324 0.143707 i 
0.999326 0.143695 i 
0.999327 0.143682 i 
0.999328 0.143669 i 
0.99933 0.143656 i 
0.999331 0.143644 i 
0.999332 0.143631 i 
0.999334 0.143618 i 
0.999335 0.143605 i 
0.999337 0.143592 i 
0.999338 0.14358 i 
0.999339 0.143567 i 
0.999341 0.143554 i 
0.999342 0.143541 i 
0.999343 0.143529 i 
0.999345 0.143516 i 
0.999346 0.143503 i 
0.999347 0.14349 i 
0.999349 0.143477 i 
0.99935 0.143465 i 
0.999351 0.143452 i 
0.999353 0.143439 i 
0.999354 0.143426 i 
0.999355 0.143413 i 
0.999357 0.143401 i 
0.999358 0.143388 i 
0.999359 0.143375 i 
0.999361 0.143362 i 
0.999362 0.143349 i 
0.999363 0.143337 i 
0.999365 0.143324 i 
0.999366 0.143311 i 
0.999367 0.143298 i 
0.999369 0.143285 i 
0.99937 0.143273 i 
0.999371 0.14326 i 
0.999373 0.143247 i 
0.999374 0.143234 i 
0.999375 0.143221 i 
0.999377 0.143208 i 
0.999378 0.143196 i 
0.999379 0.143183 i 
0.999381 0.14317 i 
0.999382 0.143157 i 
0.999383 0.143144 i 
0.999385 0.143132 i 
0.999386 0.143119 i 
0.999387 0.143106 i 
0.999389 0.143093 i 
0.99939 0.14308 i 
0.999391 0.143067 i 
0.999393 0.143055 i 
0.999394 0.143042 i 
0.999395 0.143029 i 
0.999397 0.143016 i 
0.999398 0.143003 i 
0.999399 0.142991 i 
0.999401 0.142978 i 
0.999402 0.142965 i 
0.999403 0.142952 i 
0.999405 0.142939 i 
0.999406 0.142926 i 
0.999407 0.142914 i 
0.999408 0.142901 i 
0.99941 0.142888 i 
0.999411 0.142875 i 
0.999412 0.142862 i 
0.999414 0.142849 i 
0.999415 0.142837 i 
0.999416 0.142824 i 
0.999418 0.142811 i 
0.999419 0.142798 i 
0.99942 0.142785 i 
0.999422 0.142772 i 
0.999423 0.142759 i 
0.999424 0.142747 i 
0.999425 0.142734 i 
0.999427 0.142721 i 
0.999428 0.142708 i 
0.999429 0.142695 i 
0.999431 0.142682 i 
0.999432 0.14267 i 
0.999433 0.142657 i 
0.999434 0.142644 i 
0.999436 0.142631 i 
0.999437 0.142618 i 
0.999438 0.142605 i 
0.99944 0.142592 i 
0.999441 0.14258 i 
0.999442 0.142567 i 
0.999443 0.142554 i 
0.999445 0.142541 i 
0.999446 0.142528 i 
0.999447 0.142515 i 
0.999449 0.142502 i 
0.99945 0.14249 i 
0.999451 0.142477 i 
0.999452 0.142464 i 
0.999454 0.142451 i 
0.999455 0.142438 i 
0.999456 0.142425 i 
0.999457 0.142412 i 
0.999459 0.142399 i 
0.99946 0.142387 i 
0.999461 0.142374 i 
0.999463 0.142361 i 
0.999464 0.142348 i 
0.999465 0.142335 i 
0.999466 0.142322 i 
0.999468 0.142309 i 
0.999469 0.142296 i 
0.99947 0.142284 i 
0.999471 0.142271 i 
0.999473 0.142258 i 
0.999474 0.142245 i 
0.999475 0.142232 i 
0.999476 0.142219 i 
0.999478 0.142206 i 
0.999479 0.142193 i 
0.99948 0.142181 i 
0.999481 0.142168 i 
0.999483 0.142155 i 
0.999484 0.142142 i 
0.999485 0.142129 i 
0.999486 0.142116 i 
0.999488 0.142103 i 
0.999489 0.14209 i 
0.99949 0.142077 i 
0.999491 0.142064 i 
0.999493 0.142052 i 
0.999494 0.142039 i 
0.999495 0.142026 i 
0.999496 0.142013 i 
0.999498 0.142 i 
0.999499 0.141987 i 
0.9995 0.141974 i 
0.999501 0.141961 i 
0.999503 0.141948 i 
0.999504 0.141935 i 
0.999505 0.141923 i 
0.999506 0.14191 i 
0.999508 0.141897 i 
0.999509 0.141884 i 
0.99951 0.141871 i 
0.999511 0.141858 i 
0.999513 0.141845 i 
0.999514 0.141832 i 
0.999515 0.141819 i 
0.999516 0.141806 i 
0.999517 0.141793 i 
0.999519 0.141781 i 
0.99952 0.141768 i 
0.999521 0.141755 i 
0.999522 0.141742 i 
0.999524 0.141729 i 
0.999525 0.141716 i 
0.999526 0.141703 i 
0.999527 0.14169 i 
0.999528 0.141677 i 
0.99953 0.141664 i 
0.999531 0.141651 i 
0.999532 0.141638 i 
0.999533 0.141625 i 
0.999534 0.141612 i 
0.999536 0.1416 i 
0.999537 0.141587 i 
0.999538 0.141574 i 
0.999539 0.141561 i 
0.99954 0.141548 i 
0.999542 0.141535 i 
0.999543 0.141522 i 
0.999544 0.141509 i 
0.999545 0.141496 i 
0.999547 0.141483 i 
0.999548 0.14147 i 
0.999549 0.141457 i 
0.99955 0.141444 i 
0.999551 0.141431 i 
0.999552 0.141418 i 
0.999554 0.141405 i 
0.999555 0.141393 i 
0.999556 0.14138 i 
0.999557 0.141367 i 
0.999558 0.141354 i 
0.99956 0.141341 i 
0.999561 0.141328 i 
0.999562 0.141315 i 
0.999563 0.141302 i 
0.999564 0.141289 i 
0.999566 0.141276 i 
0.999567 0.141263 i 
0.999568 0.14125 i 
0.999569 0.141237 i 
0.99957 0.141224 i 
0.999571 0.141211 i 
0.999573 0.141198 i 
0.999574 0.141185 i 
0.999575 0.141172 i 
0.999576 0.141159 i 
0.999577 0.141146 i 
0.999579 0.141133 i 
0.99958 0.14112 i 
0.999581 0.141107 i 
0.999582 0.141094 i 
0.999583 0.141081 i 
0.999584 0.141068 i 
0.999586 0.141055 i 
0.999587 0.141042 i 
0.999588 0.14103 i 
0.999589 0.141017 i 
0.99959 0.141004 i 
0.999591 0.140991 i 
0.999593 0.140978 i 
0.999594 0.140965 i 
0.999595 0.140952 i 
0.999596 0.140939 i 
0.999597 0.140926 i 
0.999598 0.140913 i 
0.999599 0.1409 i 
0.999601 0.140887 i 
0.999602 0.140874 i 
0.999603 0.140861 i 
0.999604 0.140848 i 
0.999605 0.140835 i 
0.999606 0.140822 i 
0.999607 0.140809 i 
0.999609 0.140796 i 
0.99961 0.140783 i 
0.999611 0.14077 i 
0.999612 0.140757 i 
0.999613 0.140744 i 
0.999614 0.140731 i 
0.999615 0.140718 i 
0.999617 0.140705 i 
0.999618 0.140692 i 
0.999619 0.140679 i 
0.99962 0.140666 i 
0.999621 0.140653 i 
0.999622 0.14064 i 
0.999623 0.140627 i 
0.999625 0.140614 i 
0.999626 0.140601 i 
0.999627 0.140588 i 
0.999628 0.140575 i 
0.999629 0.140562 i 
0.99963 0.140549 i 
0.999631 0.140536 i 
0.999632 0.140523 i 
0.999634 0.140509 i 
0.999635 0.140496 i 
0.999636 0.140483 i 
0.999637 0.14047 i 
0.999638 0.140457 i 
0.999639 0.140444 i 
0.99964 0.140431 i 
0.999641 0.140418 i 
0.999642 0.140405 i 
0.999644 0.140392 i 
0.999645 0.140379 i 
0.999646 0.140366 i 
0.999647 0.140353 i 
0.999648 0.14034 i 
0.999649 0.140327 i 
0.99965 0.140314 i 
0.999651 0.140301 i 
0.999652 0.140288 i 
0.999654 0.140275 i 
0.999655 0.140262 i 
0.999656 0.140249 i 
0.999657 0.140236 i 
0.999658 0.140223 i 
0.999659 0.14021 i 
0.99966 0.140197 i 
0.999661 0.140184 i 
0.999662 0.140171 i 
0.999663 0.140157 i 
0.999664 0.140144 i 
0.999666 0.140131 i 
0.999667 0.140118 i 
0.999668 0.140105 i 
0.999669 0.140092 i 
0.99967 0.140079 i 
0.999671 0.140066 i 
0.999672 0.140053 i 
0.999673 0.14004 i 
0.999674 0.140027 i 
0.999675 0.140014 i 
0.999676 0.140001 i 
0.999677 0.139988 i 
0.999678 0.139975 i 
0.99968 0.139962 i 
0.999681 0.139948 i 
0.999682 0.139935 i 
0.999683 0.139922 i 
0.999684 0.139909 i 
0.999685 0.139896 i 
0.999686 0.139883 i 
0.999687 0.13987 i 
0.999688 0.139857 i 
0.999689 0.139844 i 
0.99969 0.139831 i 
0.999691 0.139818 i 
0.999692 0.139805 i 
0.999693 0.139792 i 
0.999694 0.139778 i 
0.999696 0.139765 i 
0.999697 0.139752 i 
0.999698 0.139739 i 
0.999699 0.139726 i 
0.9997 0.139713 i 
0.999701 0.1397 i 
0.999702 0.139687 i 
0.999703 0.139674 i 
0.999704 0.139661 i 
0.999705 0.139648 i 
0.999706 0.139634 i 
0.999707 0.139621 i 
0.999708 0.139608 i 
0.999709 0.139595 i 
0.99971 0.139582 i 
0.999711 0.139569 i 
0.999712 0.139556 i 
0.999713 0.139543 i 
0.999714 0.13953 i 
0.999715 0.139516 i 
0.999716 0.139503 i 
0.999717 0.13949 i 
0.999718 0.139477 i 
0.999719 0.139464 i 
0.99972 0.139451 i 
0.999721 0.139438 i 
0.999723 0.139425 i 
0.999724 0.139412 i 
0.999725 0.139398 i 
0.999726 0.139385 i 
0.999727 0.139372 i 
0.999728 0.139359 i 
0.999729 0.139346 i 
0.99973 0.139333 i 
0.999731 0.13932 i 
0.999732 0.139307 i 
0.999733 0.139293 i 
0.999734 0.13928 i 
0.999735 0.139267 i 
0.999736 0.139254 i 
0.999737 0.139241 i 
0.999738 0.139228 i 
0.999739 0.139215 i 
0.99974 0.139201 i 
0.999741 0.139188 i 
0.999742 0.139175 i 
0.999743 0.139162 i 
0.999744 0.139149 i 
0.999745 0.139136 i 
0.999746 0.139123 i 
0.999747 0.139109 i 
0.999748 0.139096 i 
0.999749 0.139083 i 
0.99975 0.13907 i 
0.999751 0.139057 i 
0.999752 0.139044 i 
0.999753 0.139031 i 
0.999754 0.139017 i 
0.999755 0.139004 i 
0.999756 0.138991 i 
0.999757 0.138978 i 
0.999758 0.138965 i 
0.999759 0.138952 i 
0.999759 0.138938 i 
0.99976 0.138925 i 
0.999761 0.138912 i 
0.999762 0.138899 i 
0.999763 0.138886 i 
0.999764 0.138873 i 
0.999765 0.138859 i 
0.999766 0.138846 i 
0.999767 0.138833 i 
0.999768 0.13882 i 
0.999769 0.138807 i 
0.99977 0.138793 i 
0.999771 0.13878 i 
0.999772 0.138767 i 
0.999773 0.138754 i 
0.999774 0.138741 i 
0.999775 0.138728 i 
0.999776 0.138714 i 
0.999777 0.138701 i 
0.999778 0.138688 i 
0.999779 0.138675 i 
0.99978 0.138662 i 
0.999781 0.138648 i 
0.999782 0.138635 i 
0.999783 0.138622 i 
0.999783 0.138609 i 
0.999784 0.138596 i 
0.999785 0.138582 i 
0.999786 0.138569 i 
0.999787 0.138556 i 
0.999788 0.138543 i 
0.999789 0.13853 i 
0.99979 0.138516 i 
0.999791 0.138503 i 
0.999792 0.13849 i 
0.999793 0.138477 i 
0.999794 0.138464 i 
0.999795 0.13845 i 
0.999796 0.138437 i 
0.999797 0.138424 i 
0.999797 0.138411 i 
0.999798 0.138397 i 
0.999799 0.138384 i 
0.9998 0.138371 i 
0.999801 0.138358 i 
0.999802 0.138345 i 
0.999803 0.138331 i 
0.999804 0.138318 i 
0.999805 0.138305 i 
0.999806 0.138292 i 
0.999807 0.138278 i 
0.999808 0.138265 i 
0.999808 0.138252 i 
0.999809 0.138239 i 
0.99981 0.138225 i 
0.999811 0.138212 i 
0.999812 0.138199 i 
0.999813 0.138186 i 
0.999814 0.138173 i 
0.999815 0.138159 i 
0.999816 0.138146 i 
0.999817 0.138133 i 
0.999817 0.13812 i 
0.999818 0.138106 i 
0.999819 0.138093 i 
0.99982 0.13808 i 
0.999821 0.138067 i 
0.999822 0.138053 i 
0.999823 0.13804 i 
0.999824 0.138027 i 
0.999825 0.138013 i 
0.999825 0.138 i 
0.999826 0.137987 i 
0.999827 0.137974 i 
0.999828 0.13796 i 
0.999829 0.137947 i 
0.99983 0.137934 i 
0.999831 0.137921 i 
0.999832 0.137907 i 
0.999832 0.137894 i 
0.999833 0.137881 i 
0.999834 0.137868 i 
0.999835 0.137854 i 
0.999836 0.137841 i 
0.999837 0.137828 i 
0.999838 0.137814 i 
0.999838 0.137801 i 
0.999839 0.137788 i 
0.99984 0.137775 i 
0.999841 0.137761 i 
0.999842 0.137748 i 
0.999843 0.137735 i 
0.999844 0.137721 i 
0.999844 0.137708 i 
0.999845 0.137695 i 
0.999846 0.137681 i 
0.999847 0.137668 i 
0.999848 0.137655 i 
0.999849 0.137642 i 
0.999849 0.137628 i 
0.99985 0.137615 i 
0.999851 0.137602 i 
0.999852 0.137588 i 
0.999853 0.137575 i 
0.999854 0.137562 i 
0.999854 0.137548 i 
0.999855 0.137535 i 
0.999856 0.137522 i 
0.999857 0.137508 i 
0.999858 0.137495 i 
0.999859 0.137482 i 
0.999859 0.137468 i 
0.99986 0.137455 i 
0.999861 0.137442 i 
0.999862 0.137428 i 
0.999863 0.137415 i 
0.999863 0.137402 i 
0.999864 0.137389 i 
0.999865 0.137375 i 
0.999866 0.137362 i 
0.999867 0.137348 i 
0.999867 0.137335 i 
0.999868 0.137322 i 
0.999869 0.137308 i 
0.99987 0.137295 i 
0.999871 0.137282 i 
0.999871 0.137268 i 
0.999872 0.137255 i 
0.999873 0.137242 i 
0.999874 0.137228 i 
0.999875 0.137215 i 
0.999875 0.137202 i 
0.999876 0.137188 i 
0.999877 0.137175 i 
0.999878 0.137162 i 
0.999879 0.137148 i 
0.999879 0.137135 i 
0.99988 0.137122 i 
0.999881 0.137108 i 
0.999882 0.137095 i 
0.999882 0.137081 i 
0.999883 0.137068 i 
0.999884 0.137055 i 
0.999885 0.137041 i 
0.999885 0.137028 i 
0.999886 0.137015 i 
0.999887 0.137001 i 
0.999888 0.136988 i 
0.999889 0.136974 i 
0.999889 0.136961 i 
0.99989 0.136948 i 
0.999891 0.136934 i 
0.999892 0.136921 i 
0.999892 0.136907 i 
0.999893 0.136894 i 
0.999894 0.136881 i 
0.999895 0.136867 i 
0.999895 0.136854 i 
0.999896 0.13684 i 
0.999897 0.136827 i 
0.999898 0.136814 i 
0.999898 0.1368 i 
0.999899 0.136787 i 
0.9999 0.136773 i 
0.9999 0.13676 i 
0.999901 0.136747 i 
0.999902 0.136733 i 
0.999903 0.13672 i 
0.999903 0.136706 i 
0.999904 0.136693 i 
0.999905 0.13668 i 
0.999906 0.136666 i 
0.999906 0.136653 i 
0.999907 0.136639 i 
0.999908 0.136626 i 
0.999908 0.136612 i 
0.999909 0.136599 i 
0.99991 0.136586 i 
0.99991 0.136572 i 
0.999911 0.136559 i 
0.999912 0.136545 i 
0.999913 0.136532 i 
0.999913 0.136518 i 
0.999914 0.136505 i 
0.999915 0.136491 i 
0.999915 0.136478 i 
0.999916 0.136465 i 
0.999917 0.136451 i 
0.999917 0.136438 i 
0.999918 0.136424 i 
0.999919 0.136411 i 
0.999919 0.136397 i 
0.99992 0.136384 i 
0.999921 0.13637 i 
0.999922 0.136357 i 
0.999922 0.136343 i 
0.999923 0.13633 i 
0.999924 0.136316 i 
0.999924 0.136303 i 
0.999925 0.136289 i 
0.999926 0.136276 i 
0.999926 0.136263 i 
0.999927 0.136249 i 
0.999928 0.136236 i 
0.999928 0.136222 i 
0.999929 0.136209 i 
0.999929 0.136195 i 
0.99993 0.136182 i 
0.999931 0.136168 i 
0.999931 0.136155 i 
0.999932 0.136141 i 
0.999933 0.136128 i 
0.999933 0.136114 i 
0.999934 0.136101 i 
0.999935 0.136087 i 
0.999935 0.136074 i 
0.999936 0.13606 i 
0.999937 0.136047 i 
0.999937 0.136033 i 
0.999938 0.13602 i 
0.999938 0.136006 i 
0.999939 0.135993 i 
0.99994 0.135979 i 
0.99994 0.135965 i 
0.999941 0.135952 i 
0.999942 0.135938 i 
0.999942 0.135925 i 
0.999943 0.135911 i 
0.999943 0.135898 i 
0.999944 0.135884 i 
0.999945 0.135871 i 
0.999945 0.135857 i 
0.999946 0.135844 i 
0.999946 0.13583 i 
0.999947 0.135817 i 
0.999948 0.135803 i 
0.999948 0.135789 i 
0.999949 0.135776 i 
0.999949 0.135762 i 
0.99995 0.135749 i 
0.99995 0.135735 i 
0.999951 0.135722 i 
0.999952 0.135708 i 
0.999952 0.135695 i 
0.999953 0.135681 i 
0.999953 0.135667 i 
0.999954 0.135654 i 
0.999954 0.13564 i 
0.999955 0.135627 i 
0.999956 0.135613 i 
0.999956 0.135599 i 
0.999957 0.135586 i 
0.999957 0.135572 i 
0.999958 0.135559 i 
0.999958 0.135545 i 
0.999959 0.135532 i 
0.999959 0.135518 i 
0.99996 0.135504 i 
0.999961 0.135491 i 
0.999961 0.135477 i 
0.999962 0.135464 i 
0.999962 0.13545 i 
0.999963 0.135436 i 
0.999963 0.135423 i 
0.999964 0.135409 i 
0.999964 0.135395 i 
0.999965 0.135382 i 
0.999965 0.135368 i 
0.999966 0.135355 i 
0.999966 0.135341 i 
0.999967 0.135327 i 
0.999967 0.135314 i 
0.999968 0.1353 i 
0.999968 0.135286 i 
0.999969 0.135273 i 
0.999969 0.135259 i 
0.99997 0.135245 i 
0.99997 0.135232 i 
0.999971 0.135218 i 
0.999971 0.135204 i 
0.999972 0.135191 i 
0.999972 0.135177 i 
0.999973 0.135164 i 
0.999973 0.13515 i 
0.999974 0.135136 i 
0.999974 0.135122 i 
0.999975 0.135109 i 
0.999975 0.135095 i 
0.999975 0.135081 i 
0.999976 0.135068 i 
0.999976 0.135054 i 
0.999977 0.13504 i 
0.999977 0.135027 i 
0.999978 0.135013 i 
0.999978 0.134999 i 
0.999979 0.134986 i 
0.999979 0.134972 i 
0.99998 0.134958 i 
0.99998 0.134944 i 
0.99998 0.134931 i 
0.999981 0.134917 i 
0.999981 0.134903 i 
0.999982 0.13489 i 
0.999982 0.134876 i 
0.999982 0.134862 i 
0.999983 0.134848 i 
0.999983 0.134835 i 
0.999984 0.134821 i 
0.999984 0.134807 i 
0.999984 0.134793 i 
0.999985 0.13478 i 
0.999985 0.134766 i 
0.999986 0.134752 i 
0.999986 0.134738 i 
0.999986 0.134725 i 
0.999987 0.134711 i 
0.999987 0.134697 i 
0.999988 0.134683 i 
0.999988 0.13467 i 
0.999988 0.134656 i 
0.999989 0.134642 i 
0.999989 0.134628 i 
0.999989 0.134614 i 
0.99999 0.134601 i 
0.99999 0.134587 i 
0.99999 0.134573 i 
0.999991 0.134559 i 
0.999991 0.134545 i 
0.999991 0.134532 i 
0.999992 0.134518 i 
0.999992 0.134504 i 
0.999992 0.13449 i 
0.999993 0.134476 i 
0.999993 0.134462 i 
0.999993 0.134449 i 
0.999994 0.134435 i 
0.999994 0.134421 i 
0.999994 0.134407 i 
0.999994 0.134393 i 
0.999995 0.134379 i 
0.999995 0.134365 i 
0.999995 0.134352 i 
0.999995 0.134338 i 
0.999996 0.134324 i 
0.999996 0.13431 i 
0.999996 0.134296 i 
0.999996 0.134282 i 
0.999997 0.134268 i 
0.999997 0.134254 i 
0.999997 0.13424 i 
0.999997 0.134227 i 
0.999998 0.134213 i 
0.999998 0.134199 i 
0.999998 0.134185 i 
0.999998 0.134171 i 
0.999998 0.134157 i 
0.999999 0.134143 i 
0.999999 0.134129 i 
0.999999 0.134115 i 
0.999999 0.134101 i 
0.999999 0.134087 i 
0.999999 0.134073 i 
0.999999 0.134059 i 
1 0.134045 i 
1 0.134031 i 
1 0.134017 i 
1 0.134003 i 
1 0.133989 i 
1 0.133975 i 


==> figures/elipsa-00.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
-0.00000  0.00000  i
-0.03155  0.00025  i
-0.06271  0.00101  i
-0.09346  0.00226  i
-0.12375  0.00402  i
-0.15356  0.00628  i
-0.18286  0.00904  i
-0.21162  0.01229  i
-0.23982  0.01603  i
-0.26741  0.02025  i
-0.29438  0.02496  i
-0.32070  0.03015  i
-0.34634  0.03582  i
-0.37127  0.04195  i
-0.39547  0.04854  i
-0.41892  0.05558  i
-0.44160  0.06308  i
-0.46347  0.07101  i
-0.48452  0.07937  i
-0.50472  0.08816  i
-0.52406  0.09736  i
-0.54252  0.10697  i
-0.56007  0.11698  i
-0.57671  0.12737  i
-0.59240  0.13813  i
-0.60715  0.14926  i
-0.62093  0.16075  i
-0.63372  0.17257  i
-0.64553  0.18472  i
-0.65632  0.19720  i
-0.66610  0.20997  i
-0.67486  0.22304  i
-0.68257  0.23639  i
-0.68925  0.25000  i
-0.69487  0.26386  i
-0.69944  0.27797  i
-0.70295  0.29229  i
-0.70539  0.30683  i
-0.70677  0.32156  i
-0.70708  0.33647  i
-0.70633  0.35154  i
-0.70450  0.36676  i
-0.70161  0.38212  i
-0.69766  0.39760  i
-0.69265  0.41318  i
-0.68658  0.42884  i
-0.67947  0.44458  i
-0.67132  0.46038  i
-0.66214  0.47621  i
-0.65193  0.49207  i
-0.64071  0.50793  i
-0.62849  0.52379  i
-0.61528  0.53962  i
-0.60110  0.55542  i
-0.58595  0.57116  i
-0.56986  0.58682  i
-0.55284  0.60240  i
-0.53490  0.61788  i
-0.51608  0.63324  i
-0.49637  0.64846  i
-0.47581  0.66353  i
-0.45442  0.67844  i
-0.43221  0.69317  i
-0.40921  0.70771  i
-0.38544  0.72203  i
-0.36093  0.73614  i
-0.33570  0.75000  i
-0.30977  0.76361  i
-0.28318  0.77696  i
-0.25594  0.79003  i
-0.22809  0.80280  i
-0.19966  0.81528  i
-0.17067  0.82743  i
-0.14115  0.83925  i
-0.11113  0.85074  i
-0.08065  0.86187  i
-0.04972  0.87263  i
-0.01840  0.88302  i
 0.01331  0.89303  i
 0.04535  0.90264  i
 0.07771  0.91184  i
 0.11034  0.92063  i
 0.14322  0.92899  i
 0.17631  0.93692  i
 0.20958  0.94442  i
 0.24299  0.95146  i
 0.27652  0.95805  i
 0.31012  0.96418  i
 0.34376  0.96985  i
 0.37742  0.97504  i
 0.41105  0.97975  i
 0.44463  0.98397  i
 0.47811  0.98771  i
 0.51147  0.99096  i
 0.54466  0.99372  i
 0.57767  0.99598  i
 0.61045  0.99774  i
 0.64297  0.99899  i
 0.67520  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-10.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
-0.00000  0.00000  i
-0.02162  0.00025  i
-0.04286  0.00101  i
-0.06371  0.00226  i
-0.08413  0.00402  i
-0.10411  0.00628  i
-0.12364  0.00904  i
-0.14268  0.01229  i
-0.16122  0.01603  i
-0.17924  0.02025  i
-0.19673  0.02496  i
-0.21366  0.03015  i
-0.23002  0.03582  i
-0.24580  0.04195  i
-0.26097  0.04854  i
-0.27552  0.05558  i
-0.28944  0.06308  i
-0.30271  0.07101  i
-0.31532  0.07937  i
-0.32726  0.08816  i
-0.33851  0.09736  i
-0.34906  0.10697  i
-0.35891  0.11698  i
-0.36804  0.12737  i
-0.37644  0.13813  i
-0.38411  0.14926  i
-0.39104  0.16075  i
-0.39721  0.17257  i
-0.40263  0.18472  i
-0.40729  0.19720  i
-0.41118  0.20997  i
-0.41430  0.22304  i
-0.41665  0.23639  i
-0.41823  0.25000  i
-0.41902  0.26386  i
-0.41904  0.27797  i
-0.41828  0.29229  i
-0.41674  0.30683  i
-0.41443  0.32156  i
-0.41134  0.33647  i
-0.40749  0.35154  i
-0.40287  0.36676  i
-0.39748  0.38212  i
-0.39134  0.39760  i
-0.38445  0.41318  i
-0.37682  0.42884  i
-0.36845  0.44458  i
-0.35935  0.46038  i
-0.34954  0.47621  i
-0.33902  0.49207  i
-0.32780  0.50793  i
-0.31589  0.52379  i
-0.30332  0.53962  i
-0.29007  0.55542  i
-0.27619  0.57116  i
-0.26166  0.58682  i
-0.24652  0.60240  i
-0.23078  0.61788  i
-0.21444  0.63324  i
-0.19753  0.64846  i
-0.18007  0.66353  i
-0.16207  0.67844  i
-0.14356  0.69317  i
-0.12454  0.70771  i
-0.10504  0.72203  i
-0.08508  0.73614  i
-0.06467  0.75000  i
-0.04385  0.76361  i
-0.02262  0.77696  i
-0.00102  0.79003  i
 0.02094  0.80280  i
 0.04324  0.81528  i
 0.06584  0.82743  i
 0.08874  0.83925  i
 0.11191  0.85074  i
 0.13531  0.86187  i
 0.15894  0.87263  i
 0.18276  0.88302  i
 0.20676  0.89303  i
 0.23090  0.90264  i
 0.25517  0.91184  i
 0.27953  0.92063  i
 0.30397  0.92899  i
 0.32846  0.93692  i
 0.35298  0.94442  i
 0.37750  0.95146  i
 0.40199  0.95805  i
 0.42643  0.96418  i
 0.45080  0.96985  i
 0.47507  0.97504  i
 0.49922  0.97975  i
 0.52322  0.98397  i
 0.54706  0.98771  i
 0.57069  0.99096  i
 0.59411  0.99372  i
 0.61729  0.99598  i
 0.64020  0.99774  i
 0.66282  0.99899  i
 0.68513  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-100.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
 0.00000  0.00000  i
 0.03191  0.00025  i
 0.06414  0.00101  i
 0.09666  0.00226  i
 0.12944  0.00402  i
 0.16244  0.00628  i
 0.19564  0.00904  i
 0.22900  0.01229  i
 0.26248  0.01603  i
 0.29605  0.02025  i
 0.32969  0.02496  i
 0.36334  0.03015  i
 0.39699  0.03582  i
 0.43059  0.04195  i
 0.46412  0.04854  i
 0.49753  0.05558  i
 0.53080  0.06308  i
 0.56389  0.07101  i
 0.59677  0.07937  i
 0.62940  0.08816  i
 0.66176  0.09736  i
 0.69380  0.10697  i
 0.72550  0.11698  i
 0.75683  0.12737  i
 0.78775  0.13813  i
 0.81824  0.14926  i
 0.84826  0.16075  i
 0.87777  0.17257  i
 0.90677  0.18472  i
 0.93520  0.19720  i
 0.96305  0.20997  i
 0.99028  0.22304  i
 1.01688  0.23639  i
 1.04280  0.25000  i
 1.06803  0.26386  i
 1.09255  0.27797  i
 1.11631  0.29229  i
 1.13931  0.30683  i
 1.16152  0.32156  i
 1.18292  0.33647  i
 1.20348  0.35154  i
 1.22318  0.36676  i
 1.24201  0.38212  i
 1.25995  0.39760  i
 1.27697  0.41318  i
 1.29306  0.42884  i
 1.30820  0.44458  i
 1.32239  0.46038  i
 1.33560  0.47621  i
 1.34782  0.49207  i
 1.35904  0.50793  i
 1.36924  0.52379  i
 1.37843  0.53962  i
 1.38658  0.55542  i
 1.39369  0.57116  i
 1.39976  0.58682  i
 1.40477  0.60240  i
 1.40872  0.61788  i
 1.41161  0.63324  i
 1.41343  0.64846  i
 1.41419  0.66353  i
 1.41388  0.67844  i
 1.41250  0.69317  i
 1.41006  0.70771  i
 1.40655  0.72203  i
 1.40198  0.73614  i
 1.39636  0.75000  i
 1.38968  0.76361  i
 1.38196  0.77696  i
 1.37321  0.79003  i
 1.36343  0.80280  i
 1.35263  0.81528  i
 1.34083  0.82743  i
 1.32803  0.83925  i
 1.31426  0.85074  i
 1.29951  0.86187  i
 1.28381  0.87263  i
 1.26718  0.88302  i
 1.24962  0.89303  i
 1.23117  0.90264  i
 1.21183  0.91184  i
 1.19162  0.92063  i
 1.17057  0.92899  i
 1.14870  0.93692  i
 1.12603  0.94442  i
 1.10258  0.95146  i
 1.07838  0.95805  i
 1.05344  0.96418  i
 1.02781  0.96985  i
 1.00149  0.97504  i
 0.97452  0.97975  i
 0.94692  0.98397  i
 0.91873  0.98771  i
 0.88997  0.99096  i
 0.86067  0.99372  i
 0.83085  0.99598  i
 0.80056  0.99774  i
 0.76982  0.99899  i
 0.73866  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-20.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
-0.00000  0.00000  i
-0.01543  0.00025  i
-0.03048  0.00101  i
-0.04515  0.00226  i
-0.05942  0.00402  i
-0.07327  0.00628  i
-0.08670  0.00904  i
-0.09968  0.01229  i
-0.11220  0.01603  i
-0.12425  0.02025  i
-0.13582  0.02496  i
-0.14690  0.03015  i
-0.15748  0.03582  i
-0.16754  0.04195  i
-0.17708  0.04854  i
-0.18608  0.05558  i
-0.19454  0.06308  i
-0.20245  0.07101  i
-0.20980  0.07937  i
-0.21658  0.08816  i
-0.22278  0.09736  i
-0.22841  0.10697  i
-0.23345  0.11698  i
-0.23790  0.12737  i
-0.24175  0.13813  i
-0.24500  0.14926  i
-0.24765  0.16075  i
-0.24970  0.17257  i
-0.25114  0.18472  i
-0.25197  0.19720  i
-0.25219  0.20997  i
-0.25180  0.22304  i
-0.25080  0.23639  i
-0.24919  0.25000  i
-0.24697  0.26386  i
-0.24415  0.27797  i
-0.24073  0.29229  i
-0.23671  0.30683  i
-0.23210  0.32156  i
-0.22689  0.33647  i
-0.22110  0.35154  i
-0.21474  0.36676  i
-0.20780  0.38212  i
-0.20029  0.39760  i
-0.19223  0.41318  i
-0.18362  0.42884  i
-0.17447  0.44458  i
-0.16478  0.46038  i
-0.15457  0.47621  i
-0.14386  0.49207  i
-0.13264  0.50793  i
-0.12093  0.52379  i
-0.10874  0.53962  i
-0.09609  0.55542  i
-0.08299  0.57116  i
-0.06944  0.58682  i
-0.05547  0.60240  i
-0.04109  0.61788  i
-0.02631  0.63324  i
-0.01115  0.64846  i
 0.00438  0.66353  i
 0.02026  0.67844  i
 0.03648  0.69317  i
 0.05301  0.70771  i
 0.06985  0.72203  i
 0.08697  0.73614  i
 0.10437  0.75000  i
 0.12201  0.76361  i
 0.13988  0.77696  i
 0.15798  0.79003  i
 0.17626  0.80280  i
 0.19473  0.81528  i
 0.21336  0.82743  i
 0.23213  0.83925  i
 0.25102  0.85074  i
 0.27001  0.86187  i
 0.28909  0.87263  i
 0.30823  0.88302  i
 0.32742  0.89303  i
 0.34663  0.90264  i
 0.36585  0.91184  i
 0.38506  0.92063  i
 0.40424  0.92899  i
 0.42336  0.93692  i
 0.44242  0.94442  i
 0.46139  0.95146  i
 0.48024  0.95805  i
 0.49897  0.96418  i
 0.51756  0.96985  i
 0.53598  0.97504  i
 0.55421  0.97975  i
 0.57224  0.98397  i
 0.59006  0.98771  i
 0.60763  0.99096  i
 0.62495  0.99372  i
 0.64200  0.99598  i
 0.65875  0.99774  i
 0.67520  0.99899  i
 0.69132  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-30.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
-0.00000  0.00000  i
-0.00997  0.00025  i
-0.01956  0.00101  i
-0.02879  0.00226  i
-0.03763  0.00402  i
-0.04607  0.00628  i
-0.05411  0.00904  i
-0.06174  0.01229  i
-0.06896  0.01603  i
-0.07575  0.02025  i
-0.08210  0.02496  i
-0.08802  0.03015  i
-0.09349  0.03582  i
-0.09851  0.04195  i
-0.10308  0.04854  i
-0.10719  0.05558  i
-0.11083  0.06308  i
-0.11401  0.07101  i
-0.11671  0.07937  i
-0.11894  0.08816  i
-0.12070  0.09736  i
-0.12198  0.10697  i
-0.12278  0.11698  i
-0.12310  0.12737  i
-0.12294  0.13813  i
-0.12230  0.14926  i
-0.12118  0.16075  i
-0.11958  0.17257  i
-0.11751  0.18472  i
-0.11496  0.19720  i
-0.11194  0.20997  i
-0.10845  0.22304  i
-0.10450  0.23639  i
-0.10008  0.25000  i
-0.09521  0.26386  i
-0.08989  0.27797  i
-0.08412  0.29229  i
-0.07791  0.30683  i
-0.07126  0.32156  i
-0.06419  0.33647  i
-0.05670  0.35154  i
-0.04879  0.36676  i
-0.04048  0.38212  i
-0.03177  0.39760  i
-0.02268  0.41318  i
-0.01320  0.42884  i
-0.00336  0.44458  i
 0.00685  0.46038  i
 0.01740  0.47621  i
 0.02829  0.49207  i
 0.03951  0.50793  i
 0.05105  0.52379  i
 0.06289  0.53962  i
 0.07502  0.55542  i
 0.08743  0.57116  i
 0.10011  0.58682  i
 0.11305  0.60240  i
 0.12623  0.61788  i
 0.13963  0.63324  i
 0.15326  0.64846  i
 0.16708  0.66353  i
 0.18109  0.67844  i
 0.19528  0.69317  i
 0.20962  0.70771  i
 0.22411  0.72203  i
 0.23873  0.73614  i
 0.25347  0.75000  i
 0.26831  0.76361  i
 0.28323  0.77696  i
 0.29822  0.79003  i
 0.31327  0.80280  i
 0.32836  0.81528  i
 0.34347  0.82743  i
 0.35860  0.83925  i
 0.37372  0.85074  i
 0.38882  0.86187  i
 0.40388  0.87263  i
 0.41890  0.88302  i
 0.43384  0.89303  i
 0.44871  0.90264  i
 0.46348  0.91184  i
 0.47814  0.92063  i
 0.49268  0.92899  i
 0.50707  0.93692  i
 0.52131  0.94442  i
 0.53538  0.95146  i
 0.54927  0.95805  i
 0.56296  0.96418  i
 0.57644  0.96985  i
 0.58970  0.97504  i
 0.60272  0.97975  i
 0.61549  0.98397  i
 0.62799  0.98771  i
 0.64022  0.99096  i
 0.65215  0.99372  i
 0.66379  0.99598  i
 0.67512  0.99774  i
 0.68612  0.99899  i
 0.69679  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-40.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
-0.00000  0.00000  i
-0.00483  0.00025  i
-0.00929  0.00101  i
-0.01339  0.00226  i
-0.01712  0.00402  i
-0.02048  0.00628  i
-0.02346  0.00904  i
-0.02606  0.01229  i
-0.02828  0.01603  i
-0.03012  0.02025  i
-0.03157  0.02496  i
-0.03263  0.03015  i
-0.03330  0.03582  i
-0.03358  0.04195  i
-0.03347  0.04854  i
-0.03298  0.05558  i
-0.03209  0.06308  i
-0.03082  0.07101  i
-0.02915  0.07937  i
-0.02711  0.08816  i
-0.02468  0.09736  i
-0.02186  0.10697  i
-0.01868  0.11698  i
-0.01511  0.12737  i
-0.01118  0.13813  i
-0.00687  0.14926  i
-0.00221  0.16075  i
 0.00282  0.17257  i
 0.00819  0.18472  i
 0.01392  0.19720  i
 0.01998  0.20997  i
 0.02639  0.22304  i
 0.03312  0.23639  i
 0.04017  0.25000  i
 0.04754  0.26386  i
 0.05522  0.27797  i
 0.06320  0.29229  i
 0.07147  0.30683  i
 0.08003  0.32156  i
 0.08886  0.33647  i
 0.09795  0.35154  i
 0.10731  0.36676  i
 0.11691  0.38212  i
 0.12675  0.39760  i
 0.13682  0.41318  i
 0.14711  0.42884  i
 0.15760  0.44458  i
 0.16829  0.46038  i
 0.17917  0.47621  i
 0.19023  0.49207  i
 0.20145  0.50793  i
 0.21282  0.52379  i
 0.22433  0.53962  i
 0.23598  0.55542  i
 0.24774  0.57116  i
 0.25961  0.58682  i
 0.27157  0.60240  i
 0.28362  0.61788  i
 0.29573  0.63324  i
 0.30791  0.64846  i
 0.32013  0.66353  i
 0.33238  0.67844  i
 0.34466  0.69317  i
 0.35694  0.70771  i
 0.36922  0.72203  i
 0.38149  0.73614  i
 0.39373  0.75000  i
 0.40592  0.76361  i
 0.41807  0.77696  i
 0.43015  0.79003  i
 0.44215  0.80280  i
 0.45406  0.81528  i
 0.46587  0.82743  i
 0.47757  0.83925  i
 0.48914  0.85074  i
 0.50058  0.86187  i
 0.51187  0.87263  i
 0.52300  0.88302  i
 0.53396  0.89303  i
 0.54474  0.90264  i
 0.55532  0.91184  i
 0.56570  0.92063  i
 0.57587  0.92899  i
 0.58581  0.93692  i
 0.59553  0.94442  i
 0.60499  0.95146  i
 0.61421  0.95805  i
 0.62316  0.96418  i
 0.63184  0.96985  i
 0.64024  0.97504  i
 0.64835  0.97975  i
 0.65616  0.98397  i
 0.66367  0.98771  i
 0.67087  0.99096  i
 0.67774  0.99372  i
 0.68429  0.99598  i
 0.69051  0.99774  i
 0.69639  0.99899  i
 0.70192  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-50.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
 0.00000  0.00000  i
 0.00018  0.00025  i
 0.00071  0.00101  i
 0.00160  0.00226  i
 0.00284  0.00402  i
 0.00444  0.00628  i
 0.00639  0.00904  i
 0.00869  0.01229  i
 0.01133  0.01603  i
 0.01432  0.02025  i
 0.01765  0.02496  i
 0.02132  0.03015  i
 0.02533  0.03582  i
 0.02966  0.04195  i
 0.03432  0.04854  i
 0.03930  0.05558  i
 0.04460  0.06308  i
 0.05021  0.07101  i
 0.05613  0.07937  i
 0.06234  0.08816  i
 0.06885  0.09736  i
 0.07564  0.10697  i
 0.08272  0.11698  i
 0.09006  0.12737  i
 0.09767  0.13813  i
 0.10554  0.14926  i
 0.11366  0.16075  i
 0.12203  0.17257  i
 0.13062  0.18472  i
 0.13944  0.19720  i
 0.14847  0.20997  i
 0.15771  0.22304  i
 0.16715  0.23639  i
 0.17678  0.25000  i
 0.18658  0.26386  i
 0.19655  0.27797  i
 0.20668  0.29229  i
 0.21696  0.30683  i
 0.22738  0.32156  i
 0.23792  0.33647  i
 0.24858  0.35154  i
 0.25934  0.36676  i
 0.27020  0.38212  i
 0.28114  0.39760  i
 0.29216  0.41318  i
 0.30324  0.42884  i
 0.31437  0.44458  i
 0.32553  0.46038  i
 0.33673  0.47621  i
 0.34794  0.49207  i
 0.35916  0.50793  i
 0.37038  0.52379  i
 0.38157  0.53962  i
 0.39274  0.55542  i
 0.40387  0.57116  i
 0.41495  0.58682  i
 0.42596  0.60240  i
 0.43691  0.61788  i
 0.44777  0.63324  i
 0.45853  0.64846  i
 0.46919  0.66353  i
 0.47973  0.67844  i
 0.49015  0.69317  i
 0.50042  0.70771  i
 0.51055  0.72203  i
 0.52053  0.73614  i
 0.53033  0.75000  i
 0.53996  0.76361  i
 0.54939  0.77696  i
 0.55863  0.79003  i
 0.56767  0.80280  i
 0.57649  0.81528  i
 0.58508  0.82743  i
 0.59344  0.83925  i
 0.60156  0.85074  i
 0.60943  0.86187  i
 0.61704  0.87263  i
 0.62439  0.88302  i
 0.63147  0.89303  i
 0.63826  0.90264  i
 0.64477  0.91184  i
 0.65098  0.92063  i
 0.65690  0.92899  i
 0.66251  0.93692  i
 0.66780  0.94442  i
 0.67279  0.95146  i
 0.67745  0.95805  i
 0.68178  0.96418  i
 0.68578  0.96985  i
 0.68945  0.97504  i
 0.69279  0.97975  i
 0.69577  0.98397  i
 0.69842  0.98771  i
 0.70072  0.99096  i
 0.70267  0.99372  i
 0.70426  0.99598  i
 0.70551  0.99774  i
 0.70639  0.99899  i
 0.70693  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-60.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
 0.00000  0.00000  i
 0.00518  0.00025  i
 0.01072  0.00101  i
 0.01659  0.00226  i
 0.02281  0.00402  i
 0.02936  0.00628  i
 0.03624  0.00904  i
 0.04344  0.01229  i
 0.05095  0.01603  i
 0.05876  0.02025  i
 0.06687  0.02496  i
 0.07527  0.03015  i
 0.08395  0.03582  i
 0.09290  0.04195  i
 0.10211  0.04854  i
 0.11158  0.05558  i
 0.12129  0.06308  i
 0.13124  0.07101  i
 0.14140  0.07937  i
 0.15179  0.08816  i
 0.16237  0.09736  i
 0.17315  0.10697  i
 0.18411  0.11698  i
 0.19524  0.12737  i
 0.20653  0.13813  i
 0.21796  0.14926  i
 0.22954  0.16075  i
 0.24123  0.17257  i
 0.25305  0.18472  i
 0.26496  0.19720  i
 0.27696  0.20997  i
 0.28904  0.22304  i
 0.30118  0.23639  i
 0.31338  0.25000  i
 0.32562  0.26386  i
 0.33788  0.27797  i
 0.35016  0.29229  i
 0.36245  0.30683  i
 0.37472  0.32156  i
 0.38698  0.33647  i
 0.39920  0.35154  i
 0.41137  0.36676  i
 0.42349  0.38212  i
 0.43554  0.39760  i
 0.44750  0.41318  i
 0.45937  0.42884  i
 0.47113  0.44458  i
 0.48277  0.46038  i
 0.49429  0.47621  i
 0.50566  0.49207  i
 0.51688  0.50793  i
 0.52793  0.52379  i
 0.53881  0.53962  i
 0.54950  0.55542  i
 0.56000  0.57116  i
 0.57029  0.58682  i
 0.58036  0.60240  i
 0.59020  0.61788  i
 0.59980  0.63324  i
 0.60915  0.64846  i
 0.61825  0.66353  i
 0.62708  0.67844  i
 0.63564  0.69317  i
 0.64391  0.70771  i
 0.65189  0.72203  i
 0.65956  0.73614  i
 0.66693  0.75000  i
 0.67399  0.76361  i
 0.68072  0.77696  i
 0.68712  0.79003  i
 0.69319  0.80280  i
 0.69891  0.81528  i
 0.70429  0.82743  i
 0.70931  0.83925  i
 0.71398  0.85074  i
 0.71828  0.86187  i
 0.72222  0.87263  i
 0.72578  0.88302  i
 0.72897  0.89303  i
 0.73178  0.90264  i
 0.73421  0.91184  i
 0.73626  0.92063  i
 0.73792  0.92899  i
 0.73920  0.93692  i
 0.74008  0.94442  i
 0.74058  0.95146  i
 0.74069  0.95805  i
 0.74041  0.96418  i
 0.73973  0.96985  i
 0.73867  0.97504  i
 0.73722  0.97975  i
 0.73539  0.98397  i
 0.73317  0.98771  i
 0.73057  0.99096  i
 0.72759  0.99372  i
 0.72423  0.99598  i
 0.72050  0.99774  i
 0.71640  0.99899  i
 0.71193  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-70.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
 0.00000  0.00000  i
 0.01032  0.00025  i
 0.02099  0.00101  i
 0.03199  0.00226  i
 0.04331  0.00402  i
 0.05495  0.00628  i
 0.06689  0.00904  i
 0.07912  0.01229  i
 0.09162  0.01603  i
 0.10439  0.02025  i
 0.11741  0.02496  i
 0.13066  0.03015  i
 0.14414  0.03582  i
 0.15783  0.04195  i
 0.17172  0.04854  i
 0.18579  0.05558  i
 0.20003  0.06308  i
 0.21443  0.07101  i
 0.22896  0.07937  i
 0.24362  0.08816  i
 0.25839  0.09736  i
 0.27326  0.10697  i
 0.28821  0.11698  i
 0.30322  0.12737  i
 0.31829  0.13813  i
 0.33339  0.14926  i
 0.34851  0.16075  i
 0.36363  0.17257  i
 0.37875  0.18472  i
 0.39384  0.19720  i
 0.40889  0.20997  i
 0.42388  0.22304  i
 0.43880  0.23639  i
 0.45364  0.25000  i
 0.46837  0.26386  i
 0.48299  0.27797  i
 0.49748  0.29229  i
 0.51183  0.30683  i
 0.52601  0.32156  i
 0.54003  0.33647  i
 0.55385  0.35154  i
 0.56747  0.36676  i
 0.58088  0.38212  i
 0.59406  0.39760  i
 0.60699  0.41318  i
 0.61968  0.42884  i
 0.63209  0.44458  i
 0.64422  0.46038  i
 0.65606  0.47621  i
 0.66760  0.49207  i
 0.67881  0.50793  i
 0.68971  0.52379  i
 0.70026  0.53962  i
 0.71046  0.55542  i
 0.72031  0.57116  i
 0.72978  0.58682  i
 0.73888  0.60240  i
 0.74759  0.61788  i
 0.75590  0.63324  i
 0.76380  0.64846  i
 0.77130  0.66353  i
 0.77837  0.67844  i
 0.78502  0.69317  i
 0.79123  0.70771  i
 0.79700  0.72203  i
 0.80232  0.73614  i
 0.80719  0.75000  i
 0.81161  0.76361  i
 0.81556  0.77696  i
 0.81905  0.79003  i
 0.82207  0.80280  i
 0.82461  0.81528  i
 0.82669  0.82743  i
 0.82829  0.83925  i
 0.82940  0.85074  i
 0.83004  0.86187  i
 0.83020  0.87263  i
 0.82988  0.88302  i
 0.82909  0.89303  i
 0.82781  0.90264  i
 0.82605  0.91184  i
 0.82382  0.92063  i
 0.82111  0.92899  i
 0.81794  0.93692  i
 0.81430  0.94442  i
 0.81019  0.95146  i
 0.80562  0.95805  i
 0.80060  0.96418  i
 0.79513  0.96985  i
 0.78921  0.97504  i
 0.78285  0.97975  i
 0.77606  0.98397  i
 0.76885  0.98771  i
 0.76122  0.99096  i
 0.75318  0.99372  i
 0.74473  0.99598  i
 0.73589  0.99774  i
 0.72667  0.99899  i
 0.71707  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-80.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
 0.00000  0.00000  i
 0.01578  0.00025  i
 0.03191  0.00101  i
 0.04836  0.00226  i
 0.06511  0.00402  i
 0.08216  0.00628  i
 0.09947  0.00904  i
 0.11705  0.01229  i
 0.13486  0.01603  i
 0.15289  0.02025  i
 0.17113  0.02496  i
 0.18955  0.03015  i
 0.20813  0.03582  i
 0.22686  0.04195  i
 0.24572  0.04854  i
 0.26469  0.05558  i
 0.28374  0.06308  i
 0.30287  0.07101  i
 0.32205  0.07937  i
 0.34125  0.08816  i
 0.36048  0.09736  i
 0.37969  0.10697  i
 0.39888  0.11698  i
 0.41802  0.12737  i
 0.43710  0.13813  i
 0.45609  0.14926  i
 0.47498  0.16075  i
 0.49375  0.17257  i
 0.51238  0.18472  i
 0.53084  0.19720  i
 0.54913  0.20997  i
 0.56722  0.22304  i
 0.58510  0.23639  i
 0.60274  0.25000  i
 0.62013  0.26386  i
 0.63726  0.27797  i
 0.65410  0.29229  i
 0.67063  0.30683  i
 0.68685  0.32156  i
 0.70273  0.33647  i
 0.71826  0.35154  i
 0.73342  0.36676  i
 0.74820  0.38212  i
 0.76258  0.39760  i
 0.77655  0.41318  i
 0.79009  0.42884  i
 0.80320  0.44458  i
 0.81585  0.46038  i
 0.82804  0.47621  i
 0.83974  0.49207  i
 0.85096  0.50793  i
 0.86168  0.52379  i
 0.87189  0.53962  i
 0.88157  0.55542  i
 0.89072  0.57116  i
 0.89934  0.58682  i
 0.90740  0.60240  i
 0.91490  0.61788  i
 0.92184  0.63324  i
 0.92821  0.64846  i
 0.93400  0.66353  i
 0.93920  0.67844  i
 0.94382  0.69317  i
 0.94784  0.70771  i
 0.95126  0.72203  i
 0.95408  0.73614  i
 0.95629  0.75000  i
 0.95790  0.76361  i
 0.95890  0.77696  i
 0.95929  0.79003  i
 0.95907  0.80280  i
 0.95824  0.81528  i
 0.95681  0.82743  i
 0.95476  0.83925  i
 0.95211  0.85074  i
 0.94886  0.86187  i
 0.94500  0.87263  i
 0.94055  0.88302  i
 0.93551  0.89303  i
 0.92989  0.90264  i
 0.92368  0.91184  i
 0.91690  0.92063  i
 0.90955  0.92899  i
 0.90165  0.93692  i
 0.89319  0.94442  i
 0.88419  0.95146  i
 0.87465  0.95805  i
 0.86459  0.96418  i
 0.85401  0.96985  i
 0.84293  0.97504  i
 0.83136  0.97975  i
 0.81931  0.98397  i
 0.80678  0.98771  i
 0.79380  0.99096  i
 0.78038  0.99372  i
 0.76653  0.99598  i
 0.75226  0.99774  i
 0.73759  0.99899  i
 0.72253  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-90.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
 0.00000  0.00000  i
 0.02198  0.00025  i
 0.04429  0.00101  i
 0.06691  0.00226  i
 0.08982  0.00402  i
 0.11300  0.00628  i
 0.13641  0.00904  i
 0.16005  0.01229  i
 0.18388  0.01603  i
 0.20789  0.02025  i
 0.23203  0.02496  i
 0.25631  0.03015  i
 0.28068  0.03582  i
 0.30512  0.04195  i
 0.32961  0.04854  i
 0.35413  0.05558  i
 0.37864  0.06308  i
 0.40313  0.07101  i
 0.42757  0.07937  i
 0.45194  0.08816  i
 0.47620  0.09736  i
 0.50035  0.10697  i
 0.52434  0.11698  i
 0.54817  0.12737  i
 0.57179  0.13813  i
 0.59520  0.14926  i
 0.61836  0.16075  i
 0.64126  0.17257  i
 0.66387  0.18472  i
 0.68617  0.19720  i
 0.70813  0.20997  i
 0.72973  0.22304  i
 0.75095  0.23639  i
 0.77178  0.25000  i
 0.79218  0.26386  i
 0.81214  0.27797  i
 0.83164  0.29229  i
 0.85066  0.30683  i
 0.86918  0.32156  i
 0.88718  0.33647  i
 0.90464  0.35154  i
 0.92155  0.36676  i
 0.93788  0.38212  i
 0.95363  0.39760  i
 0.96877  0.41318  i
 0.98329  0.42884  i
 0.99718  0.44458  i
 1.01042  0.46038  i
 1.02300  0.47621  i
 1.03491  0.49207  i
 1.04613  0.50793  i
 1.05665  0.52379  i
 1.06646  0.53962  i
 1.07556  0.55542  i
 1.08392  0.57116  i
 1.09156  0.58682  i
 1.09845  0.60240  i
 1.10459  0.61788  i
 1.10997  0.63324  i
 1.11460  0.64846  i
 1.11845  0.66353  i
 1.12154  0.67844  i
 1.12385  0.69317  i
 1.12539  0.70771  i
 1.12615  0.72203  i
 1.12613  0.73614  i
 1.12533  0.75000  i
 1.12376  0.76361  i
 1.12141  0.77696  i
 1.11829  0.79003  i
 1.11440  0.80280  i
 1.10974  0.81528  i
 1.10432  0.82743  i
 1.09814  0.83925  i
 1.09122  0.85074  i
 1.08355  0.86187  i
 1.07515  0.87263  i
 1.06602  0.88302  i
 1.05617  0.89303  i
 1.04562  0.90264  i
 1.03436  0.91184  i
 1.02243  0.92063  i
 1.00982  0.92899  i
 0.99655  0.93692  i
 0.98263  0.94442  i
 0.96808  0.95146  i
 0.95291  0.95805  i
 0.93713  0.96418  i
 0.92077  0.96985  i
 0.90384  0.97504  i
 0.88635  0.97975  i
 0.86833  0.98397  i
 0.84978  0.98771  i
 0.83074  0.99096  i
 0.81122  0.99372  i
 0.79124  0.99598  i
 0.77081  0.99774  i
 0.74997  0.99899  i
 0.72873  0.99975  i
 0.70711  1.00000  i



==> figures/elipsa-full.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(alpha),tau(alpha)"
# x y type
-0.64645  0.50000  i
-0.62201  0.53171  i
-0.59364  0.56330  i
-0.56146  0.59463  i
-0.52560  0.62557  i
-0.48620  0.65602  i
-0.44341  0.68583  i
-0.39742  0.71490  i
-0.34840  0.74310  i
-0.29655  0.77032  i
-0.24209  0.79645  i
-0.18523  0.82139  i
-0.12620  0.84504  i
-0.06524  0.86730  i
-0.00259  0.88807  i
 0.06149  0.90729  i
 0.12675  0.92486  i
 0.19292  0.94073  i
 0.25974  0.95482  i
 0.32694  0.96707  i
 0.39424  0.97745  i
 0.46138  0.98591  i
 0.52809  0.99240  i
 0.59409  0.99692  i
 0.65912  0.99943  i
 0.72293  0.99994  i
 0.78524  0.99843  i
 0.84582  0.99491  i
 0.90442  0.98940  i
 0.96080  0.98192  i
 1.01473  0.97250  i
 1.06600  0.96118  i
 1.11440  0.94800  i
 1.15974  0.93301  i
 1.20183  0.91628  i
 1.24051  0.89788  i
 1.27561  0.87787  i
 1.30700  0.85635  i
 1.33456  0.83338  i
 1.35816  0.80908  i
 1.37772  0.78353  i
 1.39315  0.75684  i
 1.40440  0.72911  i
 1.41141  0.70047  i
 1.41417  0.67101  i
 1.41265  0.64087  i
 1.40687  0.61016  i
 1.39685  0.57900  i
 1.38263  0.54753  i
 1.36427  0.51586  i
 1.34183  0.48414  i
 1.31542  0.45247  i
 1.28513  0.42100  i
 1.25109  0.38984  i
 1.21344  0.35913  i
 1.17232  0.32899  i
 1.12791  0.29953  i
 1.08038  0.27089  i
 1.02992  0.24316  i
 0.97674  0.21647  i
 0.92105  0.19092  i
 0.86308  0.16662  i
 0.80305  0.14365  i
 0.74122  0.12213  i
 0.67782  0.10212  i
 0.61312  0.08372  i
 0.54737  0.06699  i
 0.48084  0.05200  i
 0.41380  0.03882  i
 0.34651  0.02750  i
 0.27926  0.01808  i
 0.21230  0.01060  i
 0.14591  0.00509  i
 0.08036  0.00157  i
 0.01591  0.00006  i
-0.04718  0.00057  i
-0.10866  0.00308  i
-0.16828  0.00760  i
-0.22579  0.01409  i
-0.28098  0.02255  i
-0.33360  0.03293  i
-0.38347  0.04518  i
-0.43036  0.05927  i
-0.47410  0.07514  i
-0.51450  0.09271  i
-0.55141  0.11193  i
-0.58467  0.13270  i
-0.61416  0.15496  i
-0.63975  0.17861  i
-0.66134  0.20355  i
-0.67885  0.22968  i
-0.69219  0.25690  i
-0.70133  0.28510  i
-0.70622  0.31417  i
-0.70684  0.34398  i
-0.70319  0.37443  i
-0.69529  0.40537  i
-0.68316  0.43670  i
-0.66686  0.46829  i
-0.64645  0.50000  i



==> poludniki/poludnik-0.02.txt <==
0 0 i 
0.000197054 0.0181528 i 
0.000361388 0.0313222 i 
0.000462818 0.0404551 i 
0.00053775 0.0479205 i 
0.000608152 0.0543418 i 
0.000640423 0.0572827 i 
0.00184308 0.161392 i 
0.00255201 0.220224 i 
0.00311792 0.265812 i 
0.00361313 0.304149 i 
0.00406446 0.337714 i 
0.00448598 0.367816 i 
0.00489475 0.395201 i 
0.00527994 0.420481 i 
0.00565339 0.44398 i 
0.00601802 0.465968 i 
0.00637611 0.486652 i 
0.00675285 0.506077 i 
0.00710413 0.524594 i 
0.00745339 0.542199 i 
0.00780171 0.558979 i 
0.00815002 0.575006 i 
0.00849919 0.590342 i 
0.00884997 0.605039 i 
0.00920308 0.619144 i 
0.00955919 0.632697 i 
0.00991894 0.645732 i 
0.0102829 0.658282 i 
0.0106518 0.670373 i 
0.0110261 0.682032 i 
0.0114064 0.693279 i 
0.0117933 0.704135 i 
0.0121873 0.714619 i 
0.0125892 0.724747 i 
0.0129995 0.734535 i 
0.0134188 0.743997 i 
0.0138361 0.753184 i 
0.014275 0.762031 i 
0.014725 0.770588 i 
0.0151866 0.778864 i 
0.0156607 0.786871 i 
0.016148 0.794615 i 
0.0166494 0.802107 i 
0.0171656 0.809354 i 
0.0176976 0.816363 i 
0.0182464 0.823141 i 
0.0188128 0.829696 i 
0.019398 0.836032 i 
0.020003 0.842158 i 
0.020629 0.848078 i 
0.0212771 0.853797 i 
0.0219487 0.859322 i 
0.0226451 0.864656 i 
0.0233677 0.869806 i 
0.024118 0.874776 i 
0.0248975 0.879571 i 
0.025708 0.884195 i 
0.0265511 0.888652 i 
0.0274286 0.892947 i 
0.0283425 0.897084 i 
0.0292948 0.901067 i 
0.0302876 0.904901 i 
0.031323 0.908589 i 
0.0324033 0.912135 i 
0.033531 0.915543 i 
0.0347086 0.918818 i 
0.0359385 0.921963 i 
0.0372236 0.924982 i 
0.0385665 0.927879 i 
0.0399703 0.930657 i 
0.0414377 0.933321 i 
0.042972 0.935874 i 
0.0445762 0.93832 i 
0.0462535 0.940663 i 
0.0480074 0.942906 i 
0.049841 0.945053 i 
0.0517579 0.947108 i 
0.0537616 0.949074 i 
0.0558555 0.950955 i 
0.0580434 0.952754 i 
0.0603287 0.954474 i 
0.0627153 0.95612 i 
0.0652067 0.957694 i 
0.0678068 0.959199 i 
0.0705193 0.960639 i 
0.0733479 0.962016 i 
0.0762966 0.963334 i 
0.079369 0.964595 i 
0.0825692 0.965802 i 
0.0859008 0.966958 i 
0.089368 0.968065 i 
0.0929745 0.969126 i 
0.0967243 0.970143 i 
0.100622 0.971118 i 
0.10467 0.972054 i 
0.108874 0.972952 i 
0.113238 0.973814 i 
0.117766 0.974643 i 
0.122463 0.97544 i 
0.127332 0.976207 i 
0.132378 0.976945 i 
0.137607 0.977656 i 
0.143022 0.978342 i 
0.14863 0.979003 i 
0.154435 0.979642 i 
0.160442 0.980259 i 
0.166657 0.980855 i 
0.173087 0.981432 i 
0.179736 0.981991 i 
0.186613 0.982532 i 
0.193722 0.983058 i 
0.201073 0.983567 i 
0.208672 0.984063 i 
0.216528 0.984544 i 
0.224649 0.985013 i 
0.233045 0.985469 i 
0.241724 0.985914 i 
0.250699 0.986349 i 
0.260019 0.986762 i 
0.269619 0.987177 i 
0.279551 0.987584 i 
0.28983 0.987982 i 
0.300471 0.988373 i 
0.311493 0.988757 i 
0.322913 0.989135 i 
0.334754 0.989507 i 
0.347039 0.989874 i 
0.359793 0.990236 i 
0.373046 0.990594 i 
0.386831 0.990949 i 
0.401185 0.991301 i 
0.41615 0.991651 i 
0.431775 0.991999 i 
0.448116 0.992348 i 
0.46524 0.992696 i 
0.483225 0.993046 i 
0.502164 0.993399 i 
0.522064 0.993777 i 
0.543285 0.994137 i 
0.565892 0.994505 i 
0.590117 0.994884 i 
0.616264 0.995275 i 
0.64472 0.995692 i 
0.676186 0.996125 i 
0.711591 0.996593 i 
0.752619 0.997114 i 
0.802747 0.997725 i 
0.87224 0.998546 i 
0.942717 0.99936 i 
0.948768 0.999426 i 
0.955678 0.999494 i 
0.963822 0.999585 i 
0.974344 0.999719 i 
1 1 i 


==> poludniki/poludnik-0.04.txt <==
0 0 i 
0.000403354 0.0171154 i 
0.00072506 0.0295274 i 
0.000931734 0.0381359 i 
0.00109022 0.0451732 i 
0.00123442 0.051226 i 
0.00130051 0.0539982 i 
0.00373132 0.152151 i 
0.0051603 0.207645 i 
0.00630238 0.250667 i 
0.00729953 0.286866 i 
0.0082422 0.31843 i 
0.00909067 0.346871 i 
0.00988349 0.372847 i 
0.0106528 0.396766 i 
0.0113967 0.419016 i 
0.0121211 0.439849 i 
0.0128305 0.45946 i 
0.0135285 0.477998 i 
0.014218 0.495586 i 
0.0149015 0.512321 i 
0.015581 0.528285 i 
0.0162582 0.543546 i 
0.0169349 0.558163 i 
0.0176123 0.572186 i 
0.0182917 0.585657 i 
0.0189744 0.598616 i 
0.0196615 0.611094 i 
0.0203538 0.623121 i 
0.0210526 0.634724 i 
0.0217586 0.645926 i 
0.0224729 0.656749 i 
0.0231962 0.667211 i 
0.0239296 0.67733 i 
0.0246738 0.687122 i 
0.0254297 0.696601 i 
0.0261983 0.70578 i 
0.0269943 0.714637 i 
0.0277911 0.723254 i 
0.0286032 0.731606 i 
0.0294316 0.739702 i 
0.030277 0.747553 i 
0.0311406 0.755167 i 
0.0320233 0.762551 i 
0.032926 0.769713 i 
0.0338499 0.776661 i 
0.034796 0.783401 i 
0.0357654 0.78994 i 
0.0367593 0.796283 i 
0.0377788 0.802437 i 
0.038825 0.808407 i 
0.0398994 0.814198 i 
0.0410031 0.819815 i 
0.0421375 0.825264 i 
0.043304 0.830548 i 
0.044504 0.835673 i 
0.045739 0.840642 i 
0.0470106 0.84546 i 
0.0483202 0.850131 i 
0.0496695 0.854659 i 
0.0510602 0.859047 i 
0.0524941 0.8633 i 
0.0539729 0.867421 i 
0.0554984 0.871413 i 
0.0570727 0.875281 i 
0.0586975 0.879027 i 
0.0603749 0.882655 i 
0.062107 0.886168 i 
0.0638959 0.88957 i 
0.0657438 0.892863 i 
0.0676529 0.896051 i 
0.0696254 0.899136 i 
0.0716638 0.902122 i 
0.0737703 0.905011 i 
0.0759474 0.907807 i 
0.0781977 0.910513 i 
0.0805236 0.91313 i 
0.0829277 0.915662 i 
0.0854126 0.918112 i 
0.0879811 0.920483 i 
0.0906359 0.922776 i 
0.0933798 0.924994 i 
0.0962155 0.927141 i 
0.0991459 0.929218 i 
0.102174 0.931228 i 
0.105303 0.933173 i 
0.108535 0.935055 i 
0.111874 0.936878 i 
0.115323 0.938642 i 
0.118885 0.940351 i 
0.122564 0.942005 i 
0.126361 0.943608 i 
0.130282 0.945161 i 
0.134329 0.946666 i 
0.138506 0.948126 i 
0.142817 0.949541 i 
0.147265 0.950914 i 
0.151853 0.952246 i 
0.156587 0.953539 i 
0.161469 0.954795 i 
0.166504 0.956014 i 
0.171697 0.9572 i 
0.177051 0.958353 i 
0.182571 0.959474 i 
0.188262 0.960565 i 
0.194129 0.961627 i 
0.200177 0.962661 i 
0.206412 0.96367 i 
0.212838 0.964653 i 
0.219462 0.965612 i 
0.226291 0.966549 i 
0.23333 0.967463 i 
0.240586 0.968357 i 
0.248068 0.969232 i 
0.255782 0.970087 i 
0.263737 0.970925 i 
0.271942 0.971747 i 
0.280406 0.972552 i 
0.28914 0.973343 i 
0.298118 0.974133 i 
0.307424 0.974896 i 
0.317036 0.975647 i 
0.326966 0.976386 i 
0.33723 0.977115 i 
0.347844 0.977834 i 
0.358827 0.978545 i 
0.370198 0.979248 i 
0.38198 0.979944 i 
0.394197 0.980634 i 
0.406877 0.981319 i 
0.420051 0.982 i 
0.433754 0.982678 i 
0.448026 0.983355 i 
0.462912 0.984032 i 
0.478467 0.98471 i 
0.494752 0.985391 i 
0.511842 0.986077 i 
0.529824 0.986769 i 
0.548805 0.987472 i 
0.568919 0.988187 i 
0.590333 0.988919 i 
0.613263 0.989673 i 
0.637997 0.990456 i 
0.664975 0.991267 i 
0.694698 0.992139 i 
0.727998 0.993114 i 
0.766729 0.994165 i 
0.814026 0.9954 i 
0.879562 0.997058 i 
0.946002 0.998699 i 
0.951705 0.998835 i 
0.95822 0.998981 i 
0.965896 0.999165 i 
0.975902 0.999405 i 
1 1 i 


==> poludniki/poludnik-0.06.txt <==
0 0 i 
0.000621204 0.016245 i 
0.00107835 0.0281269 i 
0.00138758 0.0363264 i 
0.00167241 0.0428681 i 
0.00189452 0.0486118 i 
0.00199632 0.0512424 i 
0.00568078 0.144536 i 
0.00782395 0.197375 i 
0.00955124 0.238308 i 
0.0110566 0.272766 i 
0.0124228 0.302968 i 
0.0136933 0.330084 i 
0.0149066 0.354782 i 
0.0160561 0.37761 i 
0.0171937 0.398765 i 
0.0182733 0.418669 i 
0.0193283 0.437417 i 
0.0203639 0.455154 i 
0.0213847 0.471992 i 
0.022394 0.488028 i 
0.023395 0.503336 i 
0.0243903 0.517984 i 
0.0253821 0.532025 i 
0.0263724 0.545508 i 
0.027363 0.558473 i 
0.0283556 0.570957 i 
0.0293516 0.58299 i 
0.0303525 0.594602 i 
0.0313595 0.605817 i 
0.0323739 0.616656 i 
0.0333968 0.627142 i 
0.0344294 0.637291 i 
0.0354728 0.64712 i 
0.0365281 0.656645 i 
0.0375962 0.665878 i 
0.0386783 0.674834 i 
0.03976 0.683559 i 
0.0408727 0.691993 i 
0.0420023 0.700181 i 
0.04315 0.708134 i 
0.0443167 0.71586 i 
0.0455034 0.723366 i 
0.0467113 0.730661 i 
0.0479414 0.737751 i 
0.0491947 0.744645 i 
0.0504724 0.751347 i 
0.0517755 0.757864 i 
0.0531051 0.764202 i 
0.0544626 0.770367 i 
0.0558489 0.776363 i 
0.0572654 0.782195 i 
0.0587132 0.787869 i 
0.0601937 0.793388 i 
0.061708 0.798758 i 
0.0632576 0.803982 i 
0.0648438 0.809064 i 
0.066468 0.814008 i 
0.0681316 0.818819 i 
0.069836 0.823499 i 
0.0715828 0.828053 i 
0.0733734 0.832483 i 
0.0752095 0.836792 i 
0.0770926 0.840985 i 
0.0790244 0.845064 i 
0.0810065 0.849032 i 
0.0830407 0.852893 i 
0.0851287 0.856648 i 
0.0872723 0.860302 i 
0.0894733 0.863856 i 
0.0917337 0.867313 i 
0.0940553 0.870676 i 
0.09644 0.873948 i 
0.0988899 0.877131 i 
0.101407 0.880228 i 
0.103993 0.88324 i 
0.106651 0.886171 i 
0.109383 0.889023 i 
0.11219 0.891797 i 
0.115075 0.894497 i 
0.118041 0.897124 i 
0.121089 0.89968 i 
0.124222 0.902168 i 
0.127443 0.90459 i 
0.130754 0.906947 i 
0.134157 0.909242 i 
0.137655 0.911477 i 
0.141252 0.913653 i 
0.144949 0.915773 i 
0.148749 0.917838 i 
0.152655 0.919849 i 
0.15667 0.92181 i 
0.160798 0.92372 i 
0.16504 0.925583 i 
0.169401 0.927399 i 
0.173884 0.929171 i 
0.178491 0.9309 i 
0.183226 0.932586 i 
0.188094 0.934233 i 
0.193097 0.935841 i 
0.19824 0.937411 i 
0.203526 0.938945 i 
0.208959 0.940445 i 
0.214544 0.941911 i 
0.220285 0.943345 i 
0.226187 0.944749 i 
0.232254 0.946123 i 
0.238493 0.947468 i 
0.244907 0.948786 i 
0.251503 0.950078 i 
0.258286 0.951345 i 
0.265263 0.952589 i 
0.27244 0.953809 i 
0.279825 0.955008 i 
0.287424 0.956186 i 
0.295246 0.957344 i 
0.303299 0.958484 i 
0.311591 0.959606 i 
0.320134 0.960712 i 
0.328971 0.961787 i 
0.338044 0.962863 i 
0.347401 0.963926 i 
0.357054 0.964976 i 
0.367019 0.966014 i 
0.37731 0.967043 i 
0.387945 0.968062 i 
0.398943 0.969073 i 
0.410324 0.970077 i 
0.422114 0.971076 i 
0.434337 0.97207 i 
0.447022 0.973062 i 
0.460205 0.974052 i 
0.473922 0.975043 i 
0.488216 0.976036 i 
0.50314 0.977033 i 
0.518752 0.978037 i 
0.535121 0.979051 i 
0.552332 0.980078 i 
0.570486 0.981121 i 
0.58971 0.982186 i 
0.610162 0.983278 i 
0.631963 0.984431 i 
0.655562 0.985601 i 
0.681212 0.986841 i 
0.709544 0.988149 i 
0.741386 0.989568 i 
0.778246 0.991154 i 
0.823236 0.993025 i 
0.885597 0.995521 i 
0.948758 0.998004 i 
0.95417 0.998213 i 
0.960352 0.99844 i 
0.967514 0.998757 i 
0.977045 0.999117 i 
1 1 i 


==> poludniki/poludnik-0.08.txt <==
0 0 i 
0.00083217 0.0155232 i 
0.00147705 0.0267718 i 
0.00190217 0.0345756 i 
0.00223564 0.0409565 i 
0.00253319 0.0464439 i 
0.00266956 0.0489572 i 
0.0076396 0.137974 i 
0.0105214 0.188444 i 
0.0128737 0.227454 i 
0.0148953 0.260386 i 
0.016727 0.289267 i 
0.0184275 0.315211 i 
0.0200186 0.338935 i 
0.0215496 0.360807 i 
0.0230244 0.381177 i 
0.0244548 0.400276 i 
0.0258499 0.418279 i 
0.027217 0.435321 i 
0.0285617 0.451514 i 
0.0298887 0.466944 i 
0.0312022 0.481687 i 
0.0325054 0.495805 i 
0.0338012 0.509349 i 
0.0350924 0.522366 i 
0.0363811 0.534894 i 
0.0376694 0.546969 i 
0.0389592 0.558619 i 
0.0402522 0.569871 i 
0.04155 0.58075 i 
0.0428541 0.591276 i 
0.0441659 0.60147 i 
0.0454868 0.611348 i 
0.046818 0.620925 i 
0.0481606 0.630218 i 
0.0495161 0.639238 i 
0.0508854 0.647997 i 
0.0522862 0.656474 i 
0.053687 0.664746 i 
0.055105 0.672789 i 
0.0565414 0.680611 i 
0.0579971 0.688222 i 
0.0594733 0.695629 i 
0.0609711 0.70284 i 
0.0624914 0.70986 i 
0.0640355 0.716697 i 
0.0656044 0.723357 i 
0.0671991 0.729845 i 
0.0688209 0.736167 i 
0.0704708 0.742328 i 
0.07215 0.748333 i 
0.0738596 0.754187 i 
0.0756008 0.759894 i 
0.0773748 0.765458 i 
0.0791828 0.770884 i 
0.081026 0.776176 i 
0.0829057 0.781337 i 
0.0848231 0.78637 i 
0.0867796 0.79128 i 
0.0887764 0.796069 i 
0.090815 0.800742 i 
0.0928966 0.8053 i 
0.0950228 0.809748 i 
0.0971948 0.814088 i 
0.0994142 0.818322 i 
0.101683 0.822455 i 
0.104001 0.826487 i 
0.106372 0.830423 i 
0.108796 0.834264 i 
0.111275 0.838012 i 
0.113811 0.841672 i 
0.116405 0.845244 i 
0.11906 0.848731 i 
0.121776 0.852135 i 
0.124556 0.855459 i 
0.127402 0.858704 i 
0.130314 0.861873 i 
0.133296 0.864968 i 
0.13635 0.86799 i 
0.139476 0.870942 i 
0.142677 0.873826 i 
0.145956 0.876643 i 
0.149314 0.879396 i 
0.152753 0.882085 i 
0.156277 0.884714 i 
0.159886 0.887283 i 
0.163583 0.889794 i 
0.167371 0.89225 i 
0.171252 0.894651 i 
0.175229 0.896999 i 
0.179304 0.899296 i 
0.18348 0.901543 i 
0.187759 0.903742 i 
0.192145 0.905894 i 
0.196639 0.908001 i 
0.201246 0.910064 i 
0.205969 0.912084 i 
0.210809 0.914064 i 
0.215772 0.916003 i 
0.220859 0.917904 i 
0.226076 0.919768 i 
0.231424 0.921596 i 
0.236909 0.92339 i 
0.242534 0.925149 i 
0.248304 0.926877 i 
0.254222 0.928573 i 
0.260293 0.93024 i 
0.266523 0.931878 i 
0.272915 0.933488 i 
0.279476 0.935071 i 
0.286211 0.936629 i 
0.293126 0.938163 i 
0.300227 0.939674 i 
0.307521 0.941162 i 
0.315014 0.942629 i 
0.322715 0.944077 i 
0.330631 0.945505 i 
0.338771 0.946915 i 
0.347143 0.948309 i 
0.355726 0.949703 i 
0.364596 0.951066 i 
0.373731 0.952416 i 
0.383144 0.953754 i 
0.392848 0.95508 i 
0.402859 0.956397 i 
0.413193 0.957706 i 
0.423868 0.959007 i 
0.434904 0.960302 i 
0.446324 0.961594 i 
0.458152 0.962883 i 
0.470417 0.964171 i 
0.483151 0.965461 i 
0.496388 0.966753 i 
0.510173 0.968052 i 
0.524551 0.969359 i 
0.539581 0.970678 i 
0.555328 0.972012 i 
0.571873 0.973366 i 
0.589312 0.974744 i 
0.607766 0.976153 i 
0.627385 0.977602 i 
0.648367 0.979099 i 
0.670972 0.980659 i 
0.695599 0.982288 i 
0.7227 0.984039 i 
0.753141 0.985943 i 
0.788361 0.988075 i 
0.831245 0.990619 i 
0.890798 0.993977 i 
0.951043 0.99733 i 
0.956214 0.997611 i 
0.962121 0.997918 i 
0.969079 0.998297 i 
0.97815 0.998791 i 
1 1 i 


==> poludniki/poludnik-0.10.txt <==
0 0 i 
0.00106358 0.0148219 i 
0.00184692 0.0256577 i 
0.00237966 0.0331363 i 
0.00282631 0.0391755 i 
0.00320301 0.0444242 i 
0.00337565 0.0468281 i 
0.00965238 0.131988 i 
0.0132913 0.180298 i 
0.0162115 0.217761 i 
0.0187486 0.249332 i 
0.0210441 0.277033 i 
0.0231719 0.301933 i 
0.0251915 0.324637 i 
0.0271037 0.345649 i 
0.0289427 0.36523 i 
0.0307235 0.383601 i 
0.0324576 0.400928 i 
0.0341539 0.417343 i 
0.0358195 0.43295 i 
0.0374605 0.447833 i 
0.0390817 0.462064 i 
0.0406874 0.475702 i 
0.0422811 0.488796 i 
0.043866 0.501391 i 
0.0454449 0.513524 i 
0.0470202 0.525226 i 
0.0485943 0.536528 i 
0.0501691 0.547454 i 
0.0517465 0.558028 i 
0.0533283 0.568269 i 
0.054916 0.578196 i 
0.0565113 0.587826 i 
0.0581155 0.597173 i 
0.05973 0.606252 i 
0.0613562 0.615075 i 
0.0629952 0.623653 i 
0.0646658 0.631964 i 
0.0663346 0.640085 i 
0.06802 0.64799 i 
0.069723 0.65569 i 
0.0714448 0.663191 i 
0.0731864 0.670501 i 
0.074949 0.677628 i 
0.0767336 0.684576 i 
0.0785414 0.691354 i 
0.0803735 0.697966 i 
0.0822309 0.704418 i 
0.0841146 0.710715 i 
0.0860259 0.716862 i 
0.0879659 0.722864 i 
0.0899355 0.728725 i 
0.091936 0.734449 i 
0.0939685 0.74004 i 
0.096034 0.745503 i 
0.0981339 0.750841 i 
0.100269 0.756057 i 
0.102441 0.761154 i 
0.104651 0.766137 i 
0.1069 0.771008 i 
0.109189 0.77577 i 
0.111519 0.780427 i 
0.113893 0.78498 i 
0.11631 0.789433 i 
0.118773 0.793788 i 
0.121283 0.798048 i 
0.123841 0.802215 i 
0.126449 0.806292 i 
0.129107 0.810281 i 
0.131818 0.814184 i 
0.134583 0.818003 i 
0.137403 0.821741 i 
0.14028 0.8254 i 
0.143216 0.828982 i 
0.146211 0.832488 i 
0.149269 0.835921 i 
0.15239 0.839282 i 
0.155576 0.842574 i 
0.158828 0.845798 i 
0.16215 0.848956 i 
0.165541 0.852049 i 
0.169006 0.85508 i 
0.172544 0.85805 i 
0.176158 0.86096 i 
0.179851 0.863813 i 
0.183624 0.866609 i 
0.187479 0.86935 i 
0.191418 0.872039 i 
0.195445 0.874675 i 
0.19956 0.877261 i 
0.203767 0.879798 i 
0.208067 0.882288 i 
0.212464 0.884731 i 
0.216959 0.88713 i 
0.221556 0.889485 i 
0.226257 0.891797 i 
0.231066 0.894069 i 
0.235984 0.896301 i 
0.241016 0.898494 i 
0.246164 0.90065 i 
0.251432 0.90277 i 
0.256822 0.904855 i 
0.26234 0.906907 i 
0.267988 0.908925 i 
0.27377 0.910912 i 
0.279691 0.912869 i 
0.285754 0.914797 i 
0.291965 0.916696 i 
0.298328 0.918568 i 
0.304848 0.920415 i 
0.31153 0.922236 i 
0.31838 0.924034 i 
0.325404 0.925809 i 
0.332609 0.927563 i 
0.34 0.929296 i 
0.347585 0.931009 i 
0.355372 0.932704 i 
0.363369 0.934383 i 
0.371584 0.936045 i 
0.379994 0.937709 i 
0.388676 0.939342 i 
0.397607 0.940963 i 
0.406799 0.942573 i 
0.416266 0.944173 i 
0.426021 0.945765 i 
0.436081 0.94735 i 
0.446462 0.94893 i 
0.457184 0.950506 i 
0.468268 0.95208 i 
0.479739 0.953655 i 
0.491622 0.955231 i 
0.503948 0.956812 i 
0.516752 0.958401 i 
0.530074 0.959999 i 
0.543959 0.961611 i 
0.558462 0.96324 i 
0.573646 0.964891 i 
0.589587 0.966569 i 
0.606379 0.96828 i 
0.624136 0.970033 i 
0.643002 0.971838 i 
0.663166 0.973706 i 
0.684876 0.975655 i 
0.708443 0.977723 i 
0.734447 0.979916 i 
0.763639 0.982303 i 
0.797394 0.984981 i 
0.838552 0.988147 i 
0.895441 0.992425 i 
0.953172 0.996624 i 
0.958118 0.996979 i 
0.963698 0.997395 i 
0.970366 0.99787 i 
0.979059 0.998489 i 
1 1 i 


==> poludniki/poludnik-0.12.txt <==
0 0 i 
0.0013141 0.0141396 i 
0.00224468 0.0245716 i 
0.00289322 0.031733 i 
0.00343498 0.0375155 i 
0.00389326 0.0425417 i 
0.00410328 0.0448438 i 
0.0116763 0.126534 i 
0.0160748 0.172877 i 
0.0195986 0.208833 i 
0.0226562 0.23915 i 
0.0254187 0.265767 i 
0.027976 0.289704 i 
0.0303977 0.311544 i 
0.0326893 0.331767 i 
0.0348899 0.350626 i 
0.0370178 0.36833 i 
0.0390867 0.38504 i 
0.0411075 0.400879 i 
0.0430888 0.41595 i 
0.0450377 0.430332 i 
0.04696 0.444093 i 
0.0488609 0.457291 i 
0.0507446 0.469972 i 
0.0526147 0.48218 i 
0.0545285 0.493836 i 
0.0563828 0.505195 i 
0.0582323 0.516174 i 
0.0600794 0.526798 i 
0.0619263 0.537088 i 
0.063775 0.547064 i 
0.0656272 0.556743 i 
0.0674848 0.566141 i 
0.0693493 0.575273 i 
0.0712222 0.584151 i 
0.0731049 0.592788 i 
0.0749989 0.601194 i 
0.0768874 0.609413 i 
0.0788074 0.617389 i 
0.0807425 0.625164 i 
0.0826939 0.632744 i 
0.0846627 0.640138 i 
0.08665 0.647352 i 
0.0886571 0.654394 i 
0.090685 0.66127 i 
0.0927349 0.667985 i 
0.0948077 0.674545 i 
0.0969046 0.680955 i 
0.0990267 0.68722 i 
0.101175 0.693344 i 
0.103351 0.699333 i 
0.105555 0.705189 i 
0.107788 0.710918 i 
0.110052 0.716523 i 
0.112348 0.722008 i 
0.114676 0.727375 i 
0.117039 0.73263 i 
0.119436 0.737773 i 
0.121869 0.74281 i 
0.12434 0.747742 i 
0.126849 0.752572 i 
0.129397 0.757304 i 
0.131987 0.761939 i 
0.134618 0.766481 i 
0.137292 0.770932 i 
0.140011 0.775293 i 
0.142776 0.779568 i 
0.145587 0.783759 i 
0.148447 0.787868 i 
0.151356 0.791896 i 
0.154316 0.795846 i 
0.157329 0.799721 i 
0.160395 0.803521 i 
0.163516 0.807248 i 
0.166694 0.810905 i 
0.16993 0.814494 i 
0.173226 0.818015 i 
0.176582 0.821471 i 
0.180002 0.824864 i 
0.183486 0.828194 i 
0.187036 0.831464 i 
0.190653 0.834675 i 
0.194341 0.837828 i 
0.198099 0.840926 i 
0.201931 0.843969 i 
0.205837 0.846959 i 
0.209821 0.849897 i 
0.213883 0.852785 i 
0.218027 0.855624 i 
0.222253 0.858415 i 
0.226565 0.86116 i 
0.230965 0.863859 i 
0.235454 0.866515 i 
0.240036 0.869128 i 
0.244712 0.8717 i 
0.249486 0.874231 i 
0.254359 0.876724 i 
0.259336 0.879178 i 
0.264418 0.881596 i 
0.269608 0.883978 i 
0.274911 0.886326 i 
0.280328 0.88864 i 
0.285864 0.890922 i 
0.291522 0.893173 i 
0.297305 0.895393 i 
0.303218 0.897585 i 
0.309264 0.899749 i 
0.315448 0.901886 i 
0.321774 0.903997 i 
0.328248 0.906084 i 
0.334874 0.908146 i 
0.341657 0.910187 i 
0.348603 0.912206 i 
0.355718 0.914204 i 
0.363009 0.916183 i 
0.370482 0.918144 i 
0.378144 0.920089 i 
0.386004 0.922017 i 
0.394069 0.923931 i 
0.402381 0.925814 i 
0.410885 0.927703 i 
0.419624 0.929582 i 
0.428609 0.931451 i 
0.437854 0.933312 i 
0.44737 0.935167 i 
0.457174 0.937018 i 
0.467283 0.938865 i 
0.477713 0.940712 i 
0.488487 0.94256 i 
0.499625 0.944411 i 
0.511044 0.946321 i 
0.522996 0.948185 i 
0.535402 0.950061 i 
0.5483 0.951951 i 
0.561732 0.953861 i 
0.575752 0.955794 i 
0.59042 0.957756 i 
0.60581 0.959753 i 
0.622009 0.961793 i 
0.639127 0.963886 i 
0.657304 0.966043 i 
0.676718 0.96828 i 
0.697609 0.970618 i 
0.720273 0.973099 i 
0.745265 0.975736 i 
0.773307 0.978611 i 
0.805715 0.981839 i 
0.845208 0.985663 i 
0.899865 0.990792 i 
0.955156 0.995897 i 
0.959892 0.996329 i 
0.965235 0.996832 i 
0.971621 0.997411 i 
0.979945 0.998164 i 
1 1 i 


==> poludniki/poludnik-0.14.txt <==
0 0 i 
0.0015367 0.0135849 i 
0.00262931 0.0236071 i 
0.00338986 0.0304871 i 
0.00402353 0.0360417 i 
0.0045607 0.0408704 i 
0.00480687 0.043082 i 
0.0137276 0.121456 i 
0.0189297 0.165884 i 
0.0230704 0.200419 i 
0.0266586 0.229555 i 
0.0298965 0.255149 i 
0.0328901 0.27818 i 
0.0356865 0.299278 i 
0.0383594 0.318763 i 
0.0409228 0.336944 i 
0.0433981 0.354023 i 
0.0458016 0.370153 i 
0.0481458 0.385453 i 
0.050441 0.40002 i 
0.0526955 0.413931 i 
0.0549161 0.427252 i 
0.0571086 0.440036 i 
0.0592781 0.452329 i 
0.0614288 0.464171 i 
0.0635645 0.475597 i 
0.0656886 0.486636 i 
0.067804 0.497314 i 
0.0699133 0.507655 i 
0.0720191 0.51768 i 
0.0741235 0.527407 i 
0.0762287 0.536853 i 
0.0783364 0.546033 i 
0.0804485 0.554961 i 
0.0825666 0.56365 i 
0.0846923 0.57211 i 
0.086827 0.580353 i 
0.0889909 0.588357 i 
0.0911484 0.596193 i 
0.093319 0.603839 i 
0.0955039 0.611303 i 
0.0977045 0.618591 i 
0.0999219 0.62571 i 
0.102157 0.632666 i 
0.104412 0.639467 i 
0.106686 0.646116 i 
0.108982 0.652619 i 
0.1113 0.658982 i 
0.113642 0.665209 i 
0.116008 0.671303 i 
0.1184 0.677271 i 
0.120819 0.683114 i 
0.123265 0.688838 i 
0.12574 0.694446 i 
0.128244 0.699941 i 
0.13078 0.705327 i 
0.133347 0.710606 i 
0.135948 0.715781 i 
0.138582 0.720857 i 
0.141251 0.725834 i 
0.143957 0.730717 i 
0.1467 0.735507 i 
0.149481 0.740207 i 
0.152302 0.74482 i 
0.155164 0.749347 i 
0.158067 0.753791 i 
0.161014 0.758154 i 
0.164004 0.762438 i 
0.16704 0.766645 i 
0.170123 0.770777 i 
0.173254 0.774836 i 
0.176434 0.778824 i 
0.179664 0.782743 i 
0.182946 0.786593 i 
0.186281 0.790378 i 
0.189671 0.794098 i 
0.193117 0.797756 i 
0.19662 0.801352 i 
0.200182 0.804889 i 
0.203804 0.808367 i 
0.207488 0.811788 i 
0.211236 0.815155 i 
0.215049 0.818467 i 
0.218928 0.821727 i 
0.222876 0.824935 i 
0.226894 0.828094 i 
0.230985 0.831204 i 
0.235149 0.834266 i 
0.239389 0.837283 i 
0.243706 0.840254 i 
0.248104 0.843182 i 
0.252583 0.846068 i 
0.257147 0.848912 i 
0.261796 0.851716 i 
0.266535 0.85448 i 
0.271364 0.857207 i 
0.276287 0.859897 i 
0.281306 0.862551 i 
0.286424 0.865171 i 
0.291644 0.867757 i 
0.296968 0.870311 i 
0.3024 0.872833 i 
0.307943 0.875324 i 
0.3136 0.877787 i 
0.319375 0.880221 i 
0.325271 0.882628 i 
0.331293 0.885009 i 
0.337443 0.887364 i 
0.343728 0.889696 i 
0.35015 0.892004 i 
0.356716 0.894291 i 
0.363429 0.896557 i 
0.370296 0.898803 i 
0.377321 0.901031 i 
0.384512 0.903241 i 
0.391874 0.905434 i 
0.399415 0.907613 i 
0.407141 0.909778 i 
0.415062 0.91193 i 
0.423154 0.914089 i 
0.431489 0.91622 i 
0.440046 0.918342 i 
0.448835 0.920457 i 
0.45787 0.922567 i 
0.467162 0.924674 i 
0.476727 0.926778 i 
0.486579 0.928883 i 
0.496737 0.93099 i 
0.50722 0.933102 i 
0.51805 0.93522 i 
0.529251 0.937349 i 
0.540851 0.939491 i 
0.552882 0.941649 i 
0.56538 0.943828 i 
0.578388 0.946032 i 
0.591955 0.948266 i 
0.606138 0.950537 i 
0.621009 0.952852 i 
0.636652 0.955221 i 
0.653172 0.957653 i 
0.670702 0.960164 i 
0.689414 0.962771 i 
0.709537 0.965499 i 
0.731421 0.968368 i 
0.755461 0.971456 i 
0.782419 0.974828 i 
0.813556 0.978619 i 
0.85148 0.983114 i 
0.903891 0.989173 i 
0.956918 0.995193 i 
0.961468 0.9957 i 
0.9666 0.996288 i 
0.972735 0.996966 i 
0.980732 0.99785 i 
1 1 i 


==> poludniki/poludnik-0.16.txt <==
0 0 i 
0.00177136 0.0130423 i 
0.00303496 0.0226637 i 
0.00391369 0.0292683 i 
0.00464423 0.0346001 i 
0.00526462 0.0392355 i 
0.00554893 0.0413587 i 
0.0158384 0.116611 i 
0.021794 0.159374 i 
0.0265515 0.192588 i 
0.0306694 0.220624 i 
0.0343809 0.245265 i 
0.0378081 0.267451 i 
0.0410419 0.287716 i 
0.0440972 0.306505 i 
0.0470237 0.324047 i 
0.0498461 0.340536 i 
0.052583 0.356118 i 
0.0552491 0.370909 i 
0.057856 0.385 i 
0.0604133 0.398466 i 
0.0629289 0.411369 i 
0.0654093 0.423761 i 
0.0678603 0.435686 i 
0.0702868 0.447182 i 
0.072693 0.458282 i 
0.0750828 0.469014 i 
0.0774594 0.479404 i 
0.0798259 0.489474 i 
0.0821851 0.499244 i 
0.0845392 0.508732 i 
0.0868908 0.517953 i 
0.0892417 0.526923 i 
0.091594 0.535653 i 
0.0939495 0.544158 i 
0.0963099 0.552446 i 
0.0986767 0.56053 i 
0.101071 0.568385 i 
0.103455 0.576084 i 
0.105851 0.583604 i 
0.108258 0.590951 i 
0.110679 0.598132 i 
0.113115 0.605155 i 
0.115566 0.612025 i 
0.118034 0.618747 i 
0.12052 0.625327 i 
0.123026 0.63177 i 
0.125552 0.638081 i 
0.128099 0.644264 i 
0.130669 0.650323 i 
0.133262 0.656262 i 
0.13588 0.662085 i 
0.138523 0.667796 i 
0.141193 0.673398 i 
0.143891 0.678893 i 
0.146617 0.684287 i 
0.149373 0.68958 i 
0.152159 0.694777 i 
0.154977 0.699879 i 
0.157828 0.70489 i 
0.160713 0.709812 i 
0.163633 0.714648 i 
0.166588 0.719399 i 
0.169581 0.724068 i 
0.172611 0.728657 i 
0.175681 0.733169 i 
0.178791 0.737604 i 
0.181942 0.741966 i 
0.185136 0.746256 i 
0.188374 0.750475 i 
0.191656 0.754627 i 
0.194984 0.758711 i 
0.19836 0.762731 i 
0.201784 0.766687 i 
0.205258 0.770581 i 
0.208783 0.774416 i 
0.21236 0.778191 i 
0.215991 0.781909 i 
0.219677 0.785571 i 
0.22342 0.789179 i 
0.22722 0.792734 i 
0.23108 0.796237 i 
0.235001 0.799689 i 
0.238984 0.803092 i 
0.243031 0.806448 i 
0.247144 0.809756 i 
0.251325 0.813019 i 
0.255574 0.816238 i 
0.259894 0.819413 i 
0.264288 0.822547 i 
0.268755 0.825639 i 
0.2733 0.828692 i 
0.277923 0.831706 i 
0.282627 0.834683 i 
0.287414 0.837623 i 
0.292286 0.840527 i 
0.297246 0.843398 i 
0.302296 0.846234 i 
0.307439 0.849039 i 
0.312676 0.851812 i 
0.318012 0.854555 i 
0.323449 0.857269 i 
0.32899 0.859954 i 
0.334638 0.862613 i 
0.340397 0.865245 i 
0.346269 0.867852 i 
0.352259 0.870435 i 
0.35837 0.872995 i 
0.364608 0.875533 i 
0.370974 0.87805 i 
0.377476 0.880547 i 
0.384116 0.883026 i 
0.390901 0.885487 i 
0.397836 0.887931 i 
0.404926 0.89036 i 
0.412177 0.892775 i 
0.419597 0.895177 i 
0.427193 0.897568 i 
0.434971 0.899948 i 
0.44291 0.902339 i 
0.45108 0.904702 i 
0.45946 0.90706 i 
0.46806 0.909414 i 
0.476892 0.911766 i 
0.485967 0.914117 i 
0.495301 0.916469 i 
0.504907 0.918825 i 
0.514803 0.921187 i 
0.525008 0.923558 i 
0.535542 0.92594 i 
0.546428 0.928336 i 
0.557694 0.93075 i 
0.56937 0.933187 i 
0.58149 0.93565 i 
0.594095 0.938145 i 
0.607233 0.940677 i 
0.620959 0.943255 i 
0.635339 0.945886 i 
0.650457 0.948581 i 
0.666412 0.951352 i 
0.683332 0.954216 i 
0.701381 0.957195 i 
0.720779 0.960315 i 
0.741799 0.963631 i 
0.764952 0.967169 i 
0.7909 0.971036 i 
0.820855 0.975388 i 
0.857319 0.980556 i 
0.907731 0.987507 i 
0.958641 0.994451 i 
0.963009 0.995036 i 
0.967935 0.995714 i 
0.973825 0.996498 i 
0.981502 0.997519 i 
1 1 i 


==> poludniki/poludnik-0.18.txt <==
0 0 i 
0.00201766 0.0125113 i 
0.00346092 0.0217406 i 
0.00446377 0.0280758 i 
0.00526268 0.0332593 i 
0.00600376 0.0376359 i 
0.00632811 0.0396725 i 
0.0179402 0.112104 i 
0.0247187 0.153162 i 
0.0301039 0.185114 i 
0.03476 0.2121 i 
0.0389518 0.235832 i 
0.0428182 0.257211 i 
0.0464606 0.27675 i 
0.0498994 0.294877 i 
0.0531893 0.311812 i 
0.0563584 0.32774 i 
0.0594279 0.342802 i 
0.0624144 0.357107 i 
0.0653311 0.370745 i 
0.0681887 0.383787 i 
0.0709962 0.396292 i 
0.0737611 0.40831 i 
0.0764898 0.419884 i 
0.0791877 0.431049 i 
0.0818597 0.441837 i 
0.0845101 0.452276 i 
0.0871424 0.462389 i 
0.0897601 0.472199 i 
0.0923662 0.481723 i 
0.0949634 0.49098 i 
0.0975542 0.499984 i 
0.100141 0.50875 i 
0.102726 0.51729 i 
0.10531 0.525615 i 
0.107897 0.533736 i 
0.110487 0.541662 i 
0.113062 0.549434 i 
0.115664 0.556998 i 
0.118273 0.564392 i 
0.120892 0.571624 i 
0.123522 0.578699 i 
0.126164 0.585625 i 
0.12882 0.592406 i 
0.13149 0.599048 i 
0.134175 0.605557 i 
0.136878 0.611936 i 
0.139598 0.618191 i 
0.142338 0.624326 i 
0.145098 0.630343 i 
0.147879 0.636249 i 
0.150682 0.642045 i 
0.153508 0.647736 i 
0.156359 0.653324 i 
0.159234 0.658813 i 
0.162136 0.664205 i 
0.165066 0.669504 i 
0.168023 0.674712 i 
0.17101 0.679832 i 
0.174027 0.684866 i 
0.177076 0.689817 i 
0.180156 0.694687 i 
0.18327 0.699477 i 
0.186418 0.704191 i 
0.189602 0.70883 i 
0.192822 0.713396 i 
0.196079 0.717891 i 
0.199375 0.722317 i 
0.20271 0.726676 i 
0.206086 0.730969 i 
0.209504 0.735198 i 
0.212965 0.739365 i 
0.216469 0.743471 i 
0.220019 0.747518 i 
0.223616 0.751507 i 
0.22726 0.75544 i 
0.230953 0.759318 i 
0.234696 0.763142 i 
0.23849 0.766914 i 
0.242338 0.770636 i 
0.246239 0.774308 i 
0.250196 0.777931 i 
0.254209 0.781508 i 
0.258281 0.785038 i 
0.262413 0.788524 i 
0.266607 0.791966 i 
0.270863 0.795366 i 
0.275184 0.798724 i 
0.279571 0.802043 i 
0.284027 0.805322 i 
0.288552 0.808563 i 
0.293149 0.811767 i 
0.29782 0.814935 i 
0.302566 0.818069 i 
0.307391 0.821168 i 
0.312295 0.824235 i 
0.317281 0.82727 i 
0.322351 0.830274 i 
0.327509 0.833248 i 
0.332755 0.836193 i 
0.338094 0.839111 i 
0.343528 0.842001 i 
0.349059 0.844866 i 
0.35469 0.847706 i 
0.360426 0.850522 i 
0.366269 0.853316 i 
0.372222 0.856087 i 
0.378289 0.858838 i 
0.384474 0.86157 i 
0.390782 0.864282 i 
0.397216 0.866978 i 
0.403782 0.869657 i 
0.410483 0.87232 i 
0.417325 0.87497 i 
0.424314 0.877606 i 
0.431456 0.880232 i 
0.438756 0.882846 i 
0.446222 0.885452 i 
0.453861 0.888051 i 
0.461712 0.890624 i 
0.46972 0.893212 i 
0.477928 0.895798 i 
0.486343 0.898382 i 
0.494978 0.900967 i 
0.503845 0.903555 i 
0.512955 0.906149 i 
0.522325 0.908749 i 
0.531969 0.91136 i 
0.541907 0.913984 i 
0.552157 0.916623 i 
0.562742 0.919283 i 
0.573688 0.921965 i 
0.585024 0.924676 i 
0.596783 0.927419 i 
0.609005 0.930201 i 
0.621733 0.933029 i 
0.635023 0.935911 i 
0.648937 0.938856 i 
0.663555 0.941877 i 
0.678973 0.944986 i 
0.695313 0.948204 i 
0.712732 0.951554 i 
0.731443 0.955068 i 
0.751704 0.958805 i 
0.77401 0.962799 i 
0.798994 0.967167 i 
0.82782 0.972091 i 
0.86289 0.977943 i 
0.911303 0.985848 i 
0.960328 0.993672 i 
0.964443 0.994375 i 
0.969242 0.995111 i 
0.974891 0.996006 i 
0.982255 0.997171 i 
1 1 i 


==> poludniki/poludnik-0.20.txt <==
0 0 i 
0.00222285 0.0120946 i 
0.00386114 0.0209267 i 
0.00498063 0.0270243 i 
0.00590834 0.0319457 i 
0.00669822 0.0362254 i 
0.00706019 0.0381857 i 
0.0201333 0.107689 i 
0.0276896 0.147234 i 
0.0337105 0.177981 i 
0.0389106 0.203964 i 
0.0435872 0.226826 i 
0.0478962 0.247435 i 
0.0519125 0.26635 i 
0.0557337 0.283848 i 
0.0593856 0.300205 i 
0.0628994 0.315599 i 
0.066299 0.330166 i 
0.069603 0.34401 i 
0.072826 0.357216 i 
0.0759802 0.369854 i 
0.0791307 0.381884 i 
0.0821774 0.393542 i 
0.0851806 0.404777 i 
0.0881466 0.415624 i 
0.0910805 0.426111 i 
0.0939871 0.436267 i 
0.0968706 0.446113 i 
0.0997346 0.45567 i 
0.102582 0.464957 i 
0.105417 0.47399 i 
0.108241 0.482783 i 
0.111057 0.49135 i 
0.113868 0.499702 i 
0.116675 0.507852 i 
0.11948 0.515808 i 
0.122286 0.523581 i 
0.125073 0.531208 i 
0.127884 0.538637 i 
0.1307 0.545907 i 
0.133523 0.553022 i 
0.136353 0.559991 i 
0.139194 0.566817 i 
0.142044 0.573508 i 
0.144907 0.580068 i 
0.147783 0.586502 i 
0.150673 0.592814 i 
0.153578 0.599008 i 
0.1565 0.60509 i 
0.15944 0.611062 i 
0.162398 0.616928 i 
0.165376 0.622692 i 
0.168374 0.628356 i 
0.171395 0.633924 i 
0.174438 0.639399 i 
0.177504 0.644784 i 
0.180596 0.65008 i 
0.183713 0.655292 i 
0.186856 0.660421 i 
0.190027 0.665469 i 
0.193227 0.67044 i 
0.196457 0.675334 i 
0.199717 0.680155 i 
0.203008 0.684903 i 
0.206332 0.689582 i 
0.20969 0.694192 i 
0.213082 0.698737 i 
0.21651 0.703216 i 
0.219974 0.707633 i 
0.223476 0.711988 i 
0.227016 0.716284 i 
0.230597 0.720522 i 
0.234218 0.724702 i 
0.237881 0.728828 i 
0.241588 0.7329 i 
0.245338 0.736919 i 
0.249134 0.740888 i 
0.252977 0.744806 i 
0.256867 0.748676 i 
0.260807 0.752498 i 
0.264797 0.756275 i 
0.268839 0.760006 i 
0.272933 0.763694 i 
0.277082 0.767339 i 
0.281287 0.770943 i 
0.28555 0.774506 i 
0.289871 0.77803 i 
0.294252 0.781515 i 
0.298696 0.784964 i 
0.303203 0.788376 i 
0.307775 0.791753 i 
0.312415 0.795096 i 
0.317123 0.798406 i 
0.321902 0.801684 i 
0.326754 0.804931 i 
0.331681 0.808148 i 
0.336684 0.811335 i 
0.341767 0.814494 i 
0.346931 0.817626 i 
0.352179 0.820732 i 
0.357513 0.823813 i 
0.362936 0.826869 i 
0.368451 0.829902 i 
0.37406 0.832913 i 
0.379766 0.835903 i 
0.385573 0.838872 i 
0.391484 0.841822 i 
0.397503 0.844754 i 
0.403632 0.847669 i 
0.409877 0.850567 i 
0.416241 0.853451 i 
0.422728 0.856321 i 
0.429343 0.859179 i 
0.436091 0.862025 i 
0.442978 0.864861 i 
0.450009 0.867688 i 
0.45719 0.870508 i 
0.464527 0.873321 i 
0.472027 0.87613 i 
0.479728 0.878917 i 
0.487579 0.881722 i 
0.495617 0.884528 i 
0.503852 0.887336 i 
0.512295 0.890149 i 
0.520957 0.892968 i 
0.529851 0.895796 i 
0.538991 0.898636 i 
0.548392 0.901491 i 
0.55807 0.904363 i 
0.568046 0.907255 i 
0.578341 0.910173 i 
0.588979 0.91312 i 
0.599988 0.916102 i 
0.6114 0.919123 i 
0.623252 0.92219 i 
0.635497 0.925364 i 
0.64837 0.928546 i 
0.661841 0.931802 i 
0.675983 0.935145 i 
0.69089 0.938591 i 
0.706678 0.942161 i 
0.723499 0.945881 i 
0.741556 0.949787 i 
0.76116 0.953912 i 
0.782656 0.958365 i 
0.806719 0.963241 i 
0.834467 0.968743 i 
0.868207 0.975289 i 
0.914711 0.984162 i 
0.961814 0.99294 i 
0.965847 0.993684 i 
0.970394 0.994545 i 
0.975832 0.995544 i 
0.982919 0.996845 i 
1 1 i 


==> poludniki/poludnik-0.22.txt <==
0 0 i 
0.00248928 0.0115837 i 
0.00427692 0.0201283 i 
0.00551761 0.025993 i 
0.00654451 0.0307257 i 
0.00746055 0.0347659 i 
0.0078638 0.0366472 i 
0.022293 0.103589 i 
0.0306938 0.141577 i 
0.0373557 0.171173 i 
0.0431036 0.196198 i 
0.0482676 0.21823 i 
0.0530206 0.238102 i 
0.0574861 0.256283 i 
0.0616952 0.273172 i 
0.0657135 0.288969 i 
0.0695758 0.303845 i 
0.0733086 0.31793 i 
0.0769324 0.331326 i 
0.0804637 0.344112 i 
0.0839158 0.356356 i 
0.0872998 0.368111 i 
0.0906248 0.379424 i 
0.0938988 0.390333 i 
0.0971286 0.400872 i 
0.10032 0.41107 i 
0.103478 0.420951 i 
0.106608 0.430539 i 
0.109712 0.439852 i 
0.112796 0.448908 i 
0.115862 0.457723 i 
0.118913 0.46631 i 
0.121953 0.474683 i 
0.124982 0.482853 i 
0.128004 0.490831 i 
0.131021 0.498626 i 
0.134035 0.506246 i 
0.137026 0.513731 i 
0.140039 0.521027 i 
0.143053 0.528172 i 
0.146071 0.535171 i 
0.149094 0.542032 i 
0.152123 0.548759 i 
0.15516 0.555358 i 
0.158207 0.561833 i 
0.161263 0.56819 i 
0.164331 0.574432 i 
0.167411 0.580563 i 
0.170506 0.586588 i 
0.173615 0.59251 i 
0.17674 0.598332 i 
0.179882 0.604058 i 
0.183042 0.609691 i 
0.186222 0.615234 i 
0.189421 0.620689 i 
0.192641 0.626059 i 
0.195883 0.631347 i 
0.199149 0.636555 i 
0.202438 0.641685 i 
0.205752 0.646741 i 
0.209092 0.651723 i 
0.212458 0.656634 i 
0.215853 0.661476 i 
0.219276 0.66625 i 
0.222729 0.67096 i 
0.226213 0.675605 i 
0.229728 0.680189 i 
0.233275 0.684713 i 
0.236857 0.689177 i 
0.240473 0.693585 i 
0.244125 0.697937 i 
0.247813 0.702235 i 
0.251539 0.70648 i 
0.255304 0.710674 i 
0.259109 0.714818 i 
0.262954 0.718913 i 
0.266842 0.72296 i 
0.270773 0.726961 i 
0.274748 0.730917 i 
0.278769 0.73483 i 
0.282836 0.738699 i 
0.286952 0.742527 i 
0.291117 0.746314 i 
0.295333 0.750063 i 
0.2996 0.753772 i 
0.303921 0.757445 i 
0.308297 0.761081 i 
0.312729 0.764682 i 
0.317219 0.768249 i 
0.321768 0.771783 i 
0.326378 0.775284 i 
0.331051 0.778755 i 
0.335788 0.782195 i 
0.340591 0.785605 i 
0.345462 0.788988 i 
0.350404 0.792343 i 
0.355417 0.795672 i 
0.360504 0.798975 i 
0.365668 0.802254 i 
0.37091 0.805509 i 
0.376232 0.808742 i 
0.381639 0.811953 i 
0.387131 0.815143 i 
0.392712 0.818314 i 
0.398384 0.821467 i 
0.404151 0.824601 i 
0.410016 0.827719 i 
0.415981 0.830822 i 
0.422051 0.83391 i 
0.42823 0.836985 i 
0.43452 0.840048 i 
0.440927 0.8431 i 
0.447455 0.846142 i 
0.454108 0.849176 i 
0.460892 0.852202 i 
0.467811 0.855223 i 
0.474872 0.858239 i 
0.482081 0.861252 i 
0.489445 0.864264 i 
0.496999 0.867257 i 
0.504693 0.870271 i 
0.512565 0.87329 i 
0.520624 0.876315 i 
0.528879 0.879349 i 
0.537343 0.882393 i 
0.546026 0.88545 i 
0.554943 0.888523 i 
0.564107 0.891615 i 
0.573535 0.89473 i 
0.583246 0.897872 i 
0.593261 0.901043 i 
0.603601 0.904251 i 
0.614295 0.907499 i 
0.625373 0.910794 i 
0.63687 0.914143 i 
0.648829 0.917555 i 
0.661298 0.921039 i 
0.674336 0.924608 i 
0.688016 0.928277 i 
0.702427 0.932062 i 
0.717679 0.935988 i 
0.73392 0.940083 i 
0.751344 0.944387 i 
0.770188 0.948974 i 
0.79091 0.953887 i 
0.814093 0.959274 i 
0.840812 0.965358 i 
0.873281 0.972604 i 
0.918052 0.98241 i 
0.963353 0.992136 i 
0.967223 0.992966 i 
0.971524 0.993957 i 
0.976754 0.995064 i 
0.98357 0.996505 i 
1 1 i 


==> poludniki/poludnik-0.24.txt <==
0 0 i 
0.00271021 0.0111828 i 
0.00470794 0.0193452 i 
0.00607428 0.0249813 i 
0.00720396 0.029529 i 
0.00816757 0.033485 i 
0.00860911 0.0352969 i 
0.0245306 0.0995663 i 
0.0337197 0.136178 i 
0.0410781 0.164585 i 
0.0473833 0.188682 i 
0.0530423 0.20991 i 
0.0582458 0.229067 i 
0.0630887 0.246672 i 
0.0676847 0.262977 i 
0.0720679 0.278237 i 
0.0762768 0.292617 i 
0.0803404 0.306241 i 
0.0842813 0.319205 i 
0.0881178 0.331588 i 
0.0918643 0.343454 i 
0.0955331 0.354853 i 
0.0991343 0.365831 i 
0.102677 0.376424 i 
0.106167 0.386665 i 
0.109613 0.39658 i 
0.113019 0.406195 i 
0.116391 0.415531 i 
0.119732 0.424606 i 
0.123048 0.433436 i 
0.126341 0.442038 i 
0.129614 0.450424 i 
0.132871 0.458607 i 
0.136114 0.466597 i 
0.139346 0.474405 i 
0.142568 0.482039 i 
0.145784 0.489509 i 
0.148974 0.496852 i 
0.152181 0.504015 i 
0.155387 0.511035 i 
0.158593 0.517919 i 
0.161801 0.524671 i 
0.165012 0.531297 i 
0.168228 0.537802 i 
0.17145 0.54419 i 
0.174726 0.550405 i 
0.177965 0.556574 i 
0.181213 0.562639 i 
0.184472 0.568603 i 
0.187743 0.574471 i 
0.191027 0.580245 i 
0.194325 0.585929 i 
0.197639 0.591525 i 
0.200968 0.597037 i 
0.204315 0.602466 i 
0.20768 0.607816 i 
0.211065 0.613089 i 
0.214469 0.618288 i 
0.217895 0.623413 i 
0.221343 0.628469 i 
0.224814 0.633456 i 
0.228309 0.638376 i 
0.231828 0.643232 i 
0.235374 0.648025 i 
0.238946 0.652758 i 
0.242546 0.657431 i 
0.246175 0.662046 i 
0.249834 0.666605 i 
0.253523 0.67111 i 
0.257243 0.675561 i 
0.260997 0.679961 i 
0.264783 0.684311 i 
0.268605 0.688611 i 
0.272462 0.692864 i 
0.276355 0.697071 i 
0.280286 0.701232 i 
0.284256 0.70535 i 
0.288266 0.709424 i 
0.292317 0.713457 i 
0.29641 0.71745 i 
0.300546 0.721403 i 
0.304726 0.725318 i 
0.308953 0.729196 i 
0.313226 0.733037 i 
0.317547 0.736844 i 
0.321918 0.740616 i 
0.32634 0.744355 i 
0.330814 0.748062 i 
0.335342 0.751738 i 
0.339925 0.755384 i 
0.344565 0.759 i 
0.349263 0.762588 i 
0.354021 0.766149 i 
0.358841 0.769683 i 
0.363725 0.773192 i 
0.368673 0.776677 i 
0.373689 0.780137 i 
0.378775 0.783576 i 
0.383931 0.786992 i 
0.389161 0.790388 i 
0.394467 0.793764 i 
0.399851 0.797121 i 
0.405315 0.800461 i 
0.410863 0.803783 i 
0.416496 0.80709 i 
0.422218 0.810382 i 
0.428032 0.813661 i 
0.433941 0.816926 i 
0.439948 0.820181 i 
0.446057 0.823424 i 
0.452271 0.826659 i 
0.458534 0.829932 i 
0.464972 0.833151 i 
0.471528 0.836365 i 
0.478207 0.839574 i 
0.485015 0.842781 i 
0.491956 0.845987 i 
0.499037 0.849193 i 
0.506264 0.852402 i 
0.513673 0.855594 i 
0.521212 0.858812 i 
0.52892 0.862038 i 
0.536805 0.865275 i 
0.544876 0.868523 i 
0.553145 0.871787 i 
0.561621 0.875068 i 
0.570319 0.87837 i 
0.579253 0.881696 i 
0.588437 0.88505 i 
0.59789 0.888436 i 
0.607631 0.891859 i 
0.617683 0.895323 i 
0.628071 0.898835 i 
0.638825 0.902401 i 
0.649978 0.90603 i 
0.661572 0.909731 i 
0.673652 0.913515 i 
0.686276 0.917394 i 
0.699512 0.921385 i 
0.713447 0.925508 i 
0.728187 0.929787 i 
0.743872 0.934256 i 
0.760689 0.938958 i 
0.778926 0.943937 i 
0.798898 0.949318 i 
0.821229 0.955224 i 
0.84695 0.961901 i 
0.878122 0.969899 i 
0.92124 0.980642 i 
0.964703 0.991391 i 
0.968431 0.992299 i 
0.972632 0.993347 i 
0.977658 0.994566 i 
0.984209 0.996153 i 
1 1 i 


==> poludniki/poludnik-0.26.txt <==
0 0 i 
0.00299591 0.0106912 i 
0.00515391 0.018577 i 
0.00665027 0.023989 i 
0.00788628 0.0283552 i 
0.00894136 0.0321538 i 
0.00942482 0.0338938 i 
0.0267793 0.0957287 i 
0.0368462 0.13088 i 
0.0448155 0.158299 i 
0.0516782 0.181509 i 
0.0578317 0.201968 i 
0.0634847 0.220442 i 
0.0687829 0.237364 i 
0.0737692 0.253103 i 
0.0785201 0.267842 i 
0.0830776 0.28174 i 
0.0874736 0.294914 i 
0.0917327 0.30746 i 
0.0958748 0.31945 i 
0.0999158 0.330946 i 
0.103869 0.341999 i 
0.107746 0.352649 i 
0.111555 0.362933 i 
0.115306 0.372882 i 
0.119004 0.382521 i 
0.122656 0.391875 i 
0.126267 0.400963 i 
0.129843 0.409803 i 
0.133387 0.418412 i 
0.136903 0.426803 i 
0.140395 0.43499 i 
0.143866 0.442984 i 
0.147319 0.450796 i 
0.150756 0.458435 i 
0.15418 0.465911 i 
0.157593 0.473231 i 
0.160976 0.480431 i 
0.164373 0.487461 i 
0.167765 0.494356 i 
0.171154 0.501121 i 
0.174541 0.507763 i 
0.177928 0.514286 i 
0.181317 0.520695 i 
0.184709 0.526995 i 
0.188104 0.533189 i 
0.191505 0.539282 i 
0.194913 0.545277 i 
0.198329 0.551178 i 
0.201754 0.556988 i 
0.205189 0.56271 i 
0.208635 0.568347 i 
0.212093 0.573903 i 
0.215565 0.579379 i 
0.219051 0.584778 i 
0.222553 0.590103 i 
0.226071 0.595355 i 
0.229606 0.600538 i 
0.23316 0.605653 i 
0.236732 0.610703 i 
0.240325 0.615688 i 
0.243939 0.620612 i 
0.247575 0.625475 i 
0.251234 0.63028 i 
0.254917 0.635028 i 
0.258624 0.639722 i 
0.262358 0.644361 i 
0.266118 0.648949 i 
0.269905 0.653485 i 
0.273722 0.657973 i 
0.277567 0.662413 i 
0.281443 0.666806 i 
0.285351 0.671153 i 
0.289291 0.675457 i 
0.293265 0.679718 i 
0.297273 0.683938 i 
0.301316 0.688116 i 
0.305396 0.692256 i 
0.309513 0.696357 i 
0.31367 0.700421 i 
0.317866 0.704449 i 
0.322103 0.708442 i 
0.326382 0.712402 i 
0.330704 0.716328 i 
0.335071 0.720222 i 
0.339484 0.724085 i 
0.343944 0.727917 i 
0.348453 0.731721 i 
0.353011 0.735497 i 
0.357621 0.739245 i 
0.362283 0.742968 i 
0.367 0.746665 i 
0.371772 0.750337 i 
0.376602 0.753986 i 
0.381491 0.757612 i 
0.386441 0.761217 i 
0.391454 0.764801 i 
0.396531 0.768366 i 
0.401675 0.771911 i 
0.406887 0.775439 i 
0.41217 0.77895 i 
0.417527 0.782445 i 
0.422959 0.785924 i 
0.428468 0.78939 i 
0.434058 0.792844 i 
0.439732 0.796285 i 
0.445491 0.799715 i 
0.45134 0.803136 i 
0.457281 0.806548 i 
0.463317 0.809953 i 
0.469453 0.813352 i 
0.475692 0.816745 i 
0.482038 0.820135 i 
0.488495 0.823523 i 
0.495068 0.82691 i 
0.501763 0.830298 i 
0.508583 0.833688 i 
0.515535 0.837082 i 
0.522625 0.840482 i 
0.529888 0.843869 i 
0.537273 0.847286 i 
0.544818 0.850715 i 
0.55253 0.854159 i 
0.560419 0.857619 i 
0.568494 0.861099 i 
0.576767 0.864601 i 
0.58525 0.868128 i 
0.593956 0.871685 i 
0.602901 0.875276 i 
0.6121 0.878904 i 
0.621574 0.882575 i 
0.631342 0.886295 i 
0.641431 0.89007 i 
0.651868 0.893907 i 
0.662686 0.897815 i 
0.673923 0.901805 i 
0.685625 0.905887 i 
0.697845 0.910077 i 
0.71065 0.914392 i 
0.724122 0.918854 i 
0.738363 0.92349 i 
0.753509 0.928336 i 
0.769737 0.93344 i 
0.787267 0.938886 i 
0.806522 0.944735 i 
0.828039 0.951159 i 
0.852808 0.958429 i 
0.882873 0.967104 i 
0.924282 0.978865 i 
0.966106 0.990575 i 
0.969686 0.99157 i 
0.97372 0.992716 i 
0.978546 0.994051 i 
0.984836 0.995789 i 
1 1 i 


==> poludniki/poludnik-0.28.txt <==
0 0 i 
0.00323198 0.0103055 i 
0.00561457 0.0178235 i 
0.00724524 0.0230156 i 
0.00855131 0.0272673 i 
0.00969557 0.0309201 i 
0.0102199 0.0325933 i 
0.0290991 0.0919621 i 
0.0399791 0.125826 i 
0.0486116 0.152214 i 
0.0560386 0.174566 i 
0.0626921 0.194279 i 
0.0687987 0.212091 i 
0.0745159 0.228415 i 
0.0798924 0.243607 i 
0.0850104 0.257844 i 
0.0899156 0.271275 i 
0.0946424 0.284016 i 
0.0992179 0.296156 i 
0.103663 0.307767 i 
0.107997 0.318906 i 
0.112232 0.329622 i 
0.116381 0.339954 i 
0.120454 0.349938 i 
0.12446 0.359603 i 
0.128407 0.368974 i 
0.132301 0.378073 i 
0.136148 0.386919 i 
0.139953 0.39553 i 
0.143721 0.403922 i 
0.147456 0.412107 i 
0.151161 0.420099 i 
0.154841 0.427908 i 
0.158498 0.435544 i 
0.162134 0.443017 i 
0.165754 0.450335 i 
0.169358 0.457506 i 
0.172972 0.464508 i 
0.176553 0.471404 i 
0.180125 0.478174 i 
0.183691 0.484821 i 
0.187252 0.491352 i 
0.190809 0.49777 i 
0.194364 0.504082 i 
0.197918 0.51029 i 
0.201474 0.5164 i 
0.205032 0.522414 i 
0.208593 0.528336 i 
0.212159 0.53417 i 
0.215731 0.539919 i 
0.21931 0.545586 i 
0.222897 0.551173 i 
0.226494 0.556683 i 
0.230101 0.562119 i 
0.233719 0.567483 i 
0.23735 0.572778 i 
0.240994 0.578005 i 
0.244653 0.583167 i 
0.248327 0.588266 i 
0.252017 0.593304 i 
0.255724 0.598282 i 
0.25945 0.603203 i 
0.263195 0.608068 i 
0.266959 0.612878 i 
0.270745 0.617636 i 
0.274552 0.622343 i 
0.278383 0.627001 i 
0.282237 0.63161 i 
0.286115 0.636172 i 
0.290019 0.640688 i 
0.293949 0.645161 i 
0.297907 0.649591 i 
0.301894 0.653979 i 
0.305909 0.658326 i 
0.309955 0.662634 i 
0.314032 0.666904 i 
0.318141 0.671137 i 
0.322284 0.675334 i 
0.32646 0.679496 i 
0.330673 0.683624 i 
0.334921 0.687719 i 
0.339208 0.691783 i 
0.343532 0.695816 i 
0.347897 0.699818 i 
0.352303 0.703792 i 
0.35675 0.707738 i 
0.361242 0.711657 i 
0.365778 0.71555 i 
0.37036 0.719418 i 
0.374989 0.723262 i 
0.379668 0.727082 i 
0.384396 0.73088 i 
0.389177 0.734657 i 
0.39401 0.738413 i 
0.398899 0.742149 i 
0.403844 0.745867 i 
0.408848 0.749567 i 
0.413912 0.75325 i 
0.419037 0.756917 i 
0.424227 0.760569 i 
0.429483 0.764208 i 
0.434807 0.767833 i 
0.440202 0.771446 i 
0.44567 0.775049 i 
0.451212 0.778641 i 
0.456833 0.782225 i 
0.462534 0.785801 i 
0.468319 0.78937 i 
0.474191 0.792934 i 
0.480152 0.796493 i 
0.486207 0.80005 i 
0.492358 0.803605 i 
0.49861 0.80716 i 
0.504967 0.810715 i 
0.511433 0.814274 i 
0.518013 0.817836 i 
0.524712 0.821405 i 
0.531535 0.824981 i 
0.538489 0.828566 i 
0.54555 0.832185 i 
0.552783 0.835795 i 
0.560166 0.839422 i 
0.567708 0.843067 i 
0.575417 0.846733 i 
0.583303 0.850423 i 
0.591376 0.854141 i 
0.599648 0.85789 i 
0.608132 0.861673 i 
0.616842 0.865496 i 
0.625795 0.869362 i 
0.635008 0.873278 i 
0.644501 0.877249 i 
0.6543 0.881283 i 
0.664429 0.885388 i 
0.674922 0.889572 i 
0.685814 0.893848 i 
0.697148 0.898227 i 
0.708978 0.902726 i 
0.721366 0.907363 i 
0.73439 0.912163 i 
0.748151 0.917155 i 
0.762776 0.922377 i 
0.778437 0.927882 i 
0.795343 0.933762 i 
0.813903 0.940082 i 
0.834631 0.947031 i 
0.858477 0.954902 i 
0.887406 0.964302 i 
0.927267 0.977032 i 
0.967407 0.98978 i 
0.970849 0.990859 i 
0.974786 0.992064 i 
0.979416 0.993519 i 
0.985451 0.995413 i 
1 1 i 


==> poludniki/poludnik-0.30.txt <==
0 0 i 
0.00347464 0.00992627 i 
0.0060362 0.0171659 i 
0.00778982 0.0221661 i 
0.009277 0.0261368 i 
0.0105185 0.0296381 i 
0.0110874 0.031242 i 
0.0314194 0.08837 i 
0.0432036 0.120863 i 
0.0525171 0.146239 i 
0.0605228 0.167746 i 
0.0676883 0.186726 i 
0.074259 0.203885 i 
0.0803608 0.219684 i 
0.0861325 0.234342 i 
0.0916218 0.248086 i 
0.096878 0.261061 i 
0.101939 0.273377 i 
0.106833 0.285119 i 
0.111584 0.296356 i 
0.11621 0.307144 i 
0.120728 0.317529 i 
0.12515 0.327549 i 
0.129487 0.337237 i 
0.133749 0.346622 i 
0.137944 0.355727 i 
0.142079 0.364574 i 
0.146161 0.373181 i 
0.150194 0.381565 i 
0.154184 0.389741 i 
0.158136 0.397722 i 
0.162053 0.405519 i 
0.165939 0.413143 i 
0.169797 0.420604 i 
0.17363 0.42791 i 
0.177442 0.43507 i 
0.181235 0.442091 i 
0.184988 0.449008 i 
0.188749 0.455772 i 
0.192497 0.462414 i 
0.196234 0.468942 i 
0.199962 0.475361 i 
0.203684 0.481674 i 
0.2074 0.487886 i 
0.211111 0.494001 i 
0.214821 0.500023 i 
0.218529 0.505956 i 
0.222238 0.511803 i 
0.225948 0.517567 i 
0.229661 0.523252 i 
0.233378 0.528859 i 
0.2371 0.534392 i 
0.240828 0.539853 i 
0.244563 0.545245 i 
0.248307 0.55057 i 
0.25206 0.55583 i 
0.255824 0.561027 i 
0.259599 0.566164 i 
0.263387 0.571242 i 
0.267187 0.576263 i 
0.271002 0.581229 i 
0.274833 0.586142 i 
0.278679 0.591002 i 
0.282542 0.595813 i 
0.286424 0.600575 i 
0.290324 0.605289 i 
0.294244 0.609958 i 
0.298184 0.614583 i 
0.302146 0.619164 i 
0.306131 0.623704 i 
0.310139 0.628203 i 
0.314172 0.632662 i 
0.318229 0.637084 i 
0.322313 0.641468 i 
0.326424 0.645817 i 
0.330563 0.65013 i 
0.334731 0.654411 i 
0.338929 0.658658 i 
0.343158 0.662874 i 
0.34742 0.667059 i 
0.351714 0.671214 i 
0.356043 0.675341 i 
0.360406 0.67944 i 
0.364807 0.683513 i 
0.369244 0.68756 i 
0.373721 0.691582 i 
0.378237 0.695579 i 
0.382794 0.699554 i 
0.387394 0.703507 i 
0.392037 0.707439 i 
0.396725 0.71135 i 
0.40146 0.715242 i 
0.406243 0.719116 i 
0.411075 0.722972 i 
0.415957 0.726811 i 
0.420893 0.730634 i 
0.425882 0.734443 i 
0.430927 0.738238 i 
0.43603 0.74202 i 
0.441193 0.74579 i 
0.446417 0.749549 i 
0.451704 0.753298 i 
0.457058 0.757039 i 
0.462479 0.760771 i 
0.467971 0.764496 i 
0.473535 0.768216 i 
0.479175 0.771931 i 
0.484893 0.775642 i 
0.490692 0.779352 i 
0.496576 0.78306 i 
0.502546 0.786769 i 
0.508608 0.790479 i 
0.514765 0.794192 i 
0.521019 0.79791 i 
0.527377 0.801635 i 
0.533842 0.805367 i 
0.540418 0.809108 i 
0.547112 0.812861 i 
0.553928 0.816628 i 
0.560901 0.820389 i 
0.567981 0.824189 i 
0.575203 0.82801 i 
0.582574 0.831854 i 
0.590104 0.835723 i 
0.597801 0.839622 i 
0.605675 0.843553 i 
0.613738 0.847521 i 
0.622002 0.851529 i 
0.63048 0.855582 i 
0.639188 0.859686 i 
0.648143 0.863846 i 
0.657365 0.868069 i 
0.666876 0.872362 i 
0.676703 0.876734 i 
0.686875 0.881196 i 
0.697427 0.885758 i 
0.708402 0.890436 i 
0.719848 0.895246 i 
0.731827 0.900208 i 
0.744413 0.905349 i 
0.757703 0.9107 i 
0.771818 0.916303 i 
0.786924 0.922215 i 
0.803278 0.928495 i 
0.821153 0.935299 i 
0.841105 0.942785 i 
0.864044 0.951273 i 
0.891791 0.961461 i 
0.930113 0.975198 i 
0.968758 0.988913 i 
0.972058 0.990083 i 
0.975717 0.991467 i 
0.980176 0.993032 i 
0.985987 0.995069 i 
1 1 i 


==> poludniki/poludnik-0.32.txt <==
0 0 i 
0.00378709 0.00946141 i 
0.00652403 0.0164396 i 
0.00841991 0.0212279 i 
0.0099404 0.0251503 i 
0.0112709 0.0285195 i 
0.0118805 0.0300628 i 
0.0338049 0.084843 i 
0.0464212 0.116131 i 
0.0564126 0.140541 i 
0.0649937 0.161241 i 
0.0726676 0.179519 i 
0.0796985 0.196055 i 
0.0862674 0.211227 i 
0.0924359 0.225366 i 
0.0982974 0.238631 i 
0.103905 0.251162 i 
0.1093 0.263064 i 
0.114512 0.274418 i 
0.119568 0.285292 i 
0.124487 0.295737 i 
0.129286 0.305798 i 
0.133979 0.315512 i 
0.138578 0.324911 i 
0.143094 0.334021 i 
0.147535 0.342865 i 
0.151908 0.351465 i 
0.156221 0.359837 i 
0.160479 0.367998 i 
0.164688 0.375961 i 
0.168853 0.38374 i 
0.172978 0.391344 i 
0.177066 0.398785 i 
0.181122 0.406072 i 
0.185148 0.413213 i 
0.189148 0.420216 i 
0.193124 0.427088 i 
0.197056 0.433863 i 
0.200992 0.440492 i 
0.204911 0.447007 i 
0.208815 0.453415 i 
0.212707 0.459719 i 
0.216588 0.465925 i 
0.22046 0.472035 i 
0.224324 0.478055 i 
0.228182 0.483988 i 
0.232036 0.489837 i 
0.235887 0.495606 i 
0.239735 0.501297 i 
0.243584 0.506913 i 
0.247433 0.512458 i 
0.251284 0.517933 i 
0.255138 0.523341 i 
0.258996 0.528685 i 
0.262859 0.533967 i 
0.266729 0.539188 i 
0.270606 0.544351 i 
0.274492 0.549458 i 
0.278386 0.55451 i 
0.282292 0.55951 i 
0.286208 0.564459 i 
0.290136 0.569358 i 
0.294078 0.574209 i 
0.298034 0.579015 i 
0.302004 0.583775 i 
0.305991 0.588492 i 
0.309994 0.593167 i 
0.314015 0.597801 i 
0.318054 0.602396 i 
0.322113 0.606953 i 
0.326192 0.611472 i 
0.330293 0.615956 i 
0.334415 0.620405 i 
0.338561 0.62482 i 
0.342731 0.629203 i 
0.346926 0.633554 i 
0.351146 0.637875 i 
0.355394 0.642167 i 
0.359669 0.64643 i 
0.363973 0.650666 i 
0.368307 0.654875 i 
0.372672 0.659059 i 
0.377068 0.663218 i 
0.381498 0.667354 i 
0.385962 0.671467 i 
0.39046 0.675558 i 
0.394996 0.679629 i 
0.399568 0.683679 i 
0.40418 0.687711 i 
0.408831 0.691724 i 
0.413524 0.69572 i 
0.41826 0.699699 i 
0.423039 0.703663 i 
0.427864 0.707613 i 
0.432736 0.711549 i 
0.437656 0.715472 i 
0.442627 0.719383 i 
0.447649 0.723284 i 
0.452724 0.727175 i 
0.457855 0.731056 i 
0.463042 0.73493 i 
0.468289 0.738797 i 
0.473597 0.742658 i 
0.478968 0.746514 i 
0.484405 0.750367 i 
0.48991 0.754217 i 
0.495485 0.758066 i 
0.501133 0.761914 i 
0.506857 0.765763 i 
0.51266 0.769615 i 
0.518544 0.773471 i 
0.524514 0.777331 i 
0.530572 0.781199 i 
0.536723 0.785074 i 
0.54297 0.788959 i 
0.549318 0.792856 i 
0.555771 0.796767 i 
0.562335 0.800693 i 
0.569014 0.804636 i 
0.575841 0.808577 i 
0.582768 0.812563 i 
0.58983 0.816574 i 
0.597032 0.820613 i 
0.604384 0.824682 i 
0.611894 0.828785 i 
0.619572 0.832927 i 
0.627428 0.83711 i 
0.635474 0.841339 i 
0.643724 0.84562 i 
0.652192 0.849958 i 
0.660894 0.85436 i 
0.66985 0.858832 i 
0.67908 0.863382 i 
0.688611 0.86802 i 
0.69847 0.872757 i 
0.70869 0.877606 i 
0.719313 0.882581 i 
0.730385 0.887701 i 
0.741966 0.892988 i 
0.754126 0.89847 i 
0.766957 0.904181 i 
0.780577 0.910166 i 
0.795144 0.916487 i 
0.810849 0.923248 i 
0.82807 0.93053 i 
0.847279 0.938551 i 
0.869352 0.947652 i 
0.896098 0.95854 i 
0.932908 0.973312 i 
0.969937 0.988119 i 
0.973112 0.989374 i 
0.976745 0.990777 i 
0.981015 0.992468 i 
0.98658 0.994671 i 
1 1 i 


==> poludniki/poludnik-0.34.txt <==
0 0 i 
0.00404428 0.00909676 i 
0.00696953 0.0158058 i 
0.00899533 0.0204093 i 
0.010664 0.0241209 i 
0.0120915 0.0273521 i 
0.0127456 0.0288322 i 
0.0361817 0.0814813 i 
0.0497231 0.111483 i 
0.0604085 0.134942 i 
0.069578 0.154849 i 
0.0777713 0.172437 i 
0.0852717 0.188359 i 
0.0922725 0.202975 i 
0.0988418 0.216606 i 
0.105079 0.229402 i 
0.111041 0.241497 i 
0.116772 0.252993 i 
0.122304 0.263967 i 
0.127666 0.274482 i 
0.132878 0.28459 i 
0.137959 0.294333 i 
0.142924 0.303745 i 
0.147785 0.312858 i 
0.152554 0.321697 i 
0.157239 0.330284 i 
0.16185 0.338639 i 
0.166393 0.346778 i 
0.170875 0.354718 i 
0.175301 0.36247 i 
0.179677 0.370047 i 
0.184007 0.37746 i 
0.188295 0.384719 i 
0.192546 0.391832 i 
0.196762 0.398807 i 
0.200947 0.405652 i 
0.205103 0.412374 i 
0.209211 0.419006 i 
0.213318 0.425499 i 
0.217405 0.431886 i 
0.221473 0.438171 i 
0.225524 0.44436 i 
0.22956 0.450456 i 
0.233584 0.456463 i 
0.237596 0.462385 i 
0.241599 0.468226 i 
0.245593 0.473988 i 
0.249581 0.479675 i 
0.253564 0.48529 i 
0.257543 0.490835 i 
0.261519 0.496314 i 
0.265494 0.501728 i 
0.269469 0.50708 i 
0.273445 0.512371 i 
0.277423 0.517606 i 
0.281404 0.522784 i 
0.285389 0.527908 i 
0.289379 0.532981 i 
0.293376 0.538003 i 
0.29738 0.542977 i 
0.301392 0.547903 i 
0.305413 0.552784 i 
0.309444 0.557622 i 
0.313486 0.562417 i 
0.317541 0.567171 i 
0.321608 0.571885 i 
0.325688 0.576561 i 
0.329784 0.581199 i 
0.333894 0.585802 i 
0.338022 0.59037 i 
0.342166 0.594905 i 
0.346329 0.599407 i 
0.350511 0.603878 i 
0.354712 0.608319 i 
0.358935 0.61273 i 
0.363179 0.617113 i 
0.367447 0.621469 i 
0.371738 0.625799 i 
0.376053 0.630104 i 
0.380394 0.634385 i 
0.384762 0.638642 i 
0.389157 0.642877 i 
0.393581 0.647091 i 
0.398034 0.651284 i 
0.402519 0.655457 i 
0.407035 0.659612 i 
0.411583 0.663749 i 
0.416166 0.667869 i 
0.420784 0.671973 i 
0.425439 0.676062 i 
0.430131 0.680137 i 
0.434862 0.684198 i 
0.439633 0.688247 i 
0.444446 0.692285 i 
0.449302 0.696312 i 
0.454203 0.700329 i 
0.459149 0.704337 i 
0.464143 0.708338 i 
0.469187 0.712332 i 
0.474281 0.71632 i 
0.479429 0.720303 i 
0.484631 0.724283 i 
0.489889 0.728259 i 
0.495207 0.732234 i 
0.500585 0.736209 i 
0.506026 0.740185 i 
0.511533 0.744162 i 
0.517108 0.748142 i 
0.522753 0.752127 i 
0.528472 0.756118 i 
0.534268 0.760116 i 
0.540143 0.764122 i 
0.546101 0.768139 i 
0.552146 0.772168 i 
0.558281 0.776211 i 
0.56451 0.780269 i 
0.570838 0.784344 i 
0.57727 0.788439 i 
0.58381 0.792556 i 
0.590492 0.796675 i 
0.597266 0.800843 i 
0.604166 0.805041 i 
0.6112 0.809271 i 
0.618374 0.813538 i 
0.625698 0.817843 i 
0.63318 0.822192 i 
0.640831 0.826589 i 
0.648661 0.831039 i 
0.656684 0.835546 i 
0.664914 0.840117 i 
0.673366 0.844759 i 
0.682059 0.849479 i 
0.691012 0.854286 i 
0.70025 0.859191 i 
0.709801 0.864203 i 
0.719695 0.869339 i 
0.729972 0.874612 i 
0.740677 0.880044 i 
0.751866 0.885658 i 
0.763608 0.891483 i 
0.77599 0.897557 i 
0.789125 0.903929 i 
0.803164 0.910663 i 
0.81829 0.917871 i 
0.834867 0.925642 i 
0.853346 0.934209 i 
0.874567 0.943937 i 
0.900265 0.955586 i 
0.935571 0.971433 i 
0.971168 0.987254 i 
0.974213 0.9886 i 
0.977642 0.990147 i 
0.981747 0.991954 i 
0.987097 0.994308 i 
1 1 i 


==> poludniki/poludnik-0.36.txt <==
0 0 i 
0.00430783 0.00873846 i 
0.00748395 0.0151061 i 
0.00965977 0.0195054 i 
0.0114067 0.0231106 i 
0.0129337 0.0262064 i 
0.0136334 0.0276245 i 
0.0386184 0.0781795 i 
0.0530571 0.106986 i 
0.0644418 0.129525 i 
0.0742035 0.148662 i 
0.0829188 0.165581 i 
0.0908907 0.180906 i 
0.0983247 0.194984 i 
0.105296 0.20812 i 
0.111909 0.22046 i 
0.118225 0.232131 i 
0.124291 0.243231 i 
0.130143 0.253834 i 
0.135809 0.264 i 
0.141313 0.273778 i 
0.146674 0.28321 i 
0.151908 0.292328 i 
0.157029 0.301161 i 
0.162048 0.309734 i 
0.166976 0.318068 i 
0.171821 0.326182 i 
0.176591 0.334093 i 
0.181293 0.341813 i 
0.185933 0.349357 i 
0.190517 0.356736 i 
0.195048 0.363959 i 
0.199533 0.371037 i 
0.203974 0.377978 i 
0.208376 0.384789 i 
0.212741 0.391477 i 
0.217073 0.39805 i 
0.221399 0.404484 i 
0.225673 0.410841 i 
0.229923 0.417098 i 
0.23415 0.423261 i 
0.238356 0.429332 i 
0.242544 0.435316 i 
0.246714 0.441218 i 
0.25087 0.44704 i 
0.255012 0.452787 i 
0.259143 0.45846 i 
0.263263 0.464063 i 
0.267375 0.469599 i 
0.271479 0.475071 i 
0.275578 0.48048 i 
0.279671 0.485829 i 
0.283762 0.491121 i 
0.287849 0.496358 i 
0.291936 0.501541 i 
0.296023 0.506672 i 
0.30011 0.511754 i 
0.3042 0.516788 i 
0.308293 0.521776 i 
0.31239 0.526719 i 
0.316492 0.53162 i 
0.3206 0.536478 i 
0.324715 0.541297 i 
0.328838 0.546077 i 
0.33297 0.55082 i 
0.337112 0.555526 i 
0.341265 0.560198 i 
0.345428 0.564836 i 
0.349605 0.569442 i 
0.353795 0.574016 i 
0.357999 0.578561 i 
0.362218 0.583076 i 
0.366453 0.587563 i 
0.370705 0.592024 i 
0.374975 0.596459 i 
0.379263 0.600868 i 
0.383571 0.605254 i 
0.3879 0.609617 i 
0.39225 0.613958 i 
0.396623 0.618277 i 
0.401019 0.622577 i 
0.405439 0.626857 i 
0.409884 0.63112 i 
0.414356 0.635364 i 
0.418856 0.639592 i 
0.423383 0.643805 i 
0.427941 0.648003 i 
0.432528 0.652187 i 
0.437148 0.656358 i 
0.4418 0.660516 i 
0.446487 0.664664 i 
0.451208 0.668802 i 
0.455967 0.67293 i 
0.460763 0.677049 i 
0.465599 0.681161 i 
0.470475 0.685267 i 
0.475394 0.689366 i 
0.480356 0.693461 i 
0.485363 0.697553 i 
0.490418 0.701642 i 
0.495521 0.705729 i 
0.500674 0.709815 i 
0.50588 0.713902 i 
0.51114 0.717991 i 
0.516456 0.722083 i 
0.521831 0.726178 i 
0.527266 0.730279 i 
0.532765 0.734386 i 
0.53833 0.738502 i 
0.543963 0.742626 i 
0.549667 0.746762 i 
0.555445 0.750909 i 
0.561301 0.755071 i 
0.567238 0.759249 i 
0.573259 0.763444 i 
0.579369 0.767659 i 
0.585571 0.771895 i 
0.591871 0.776155 i 
0.598272 0.780442 i 
0.604753 0.784779 i 
0.611375 0.789126 i 
0.618115 0.793506 i 
0.62498 0.797924 i 
0.631979 0.802384 i 
0.639118 0.806888 i 
0.646407 0.811441 i 
0.653855 0.816048 i 
0.661473 0.820714 i 
0.669273 0.825444 i 
0.677269 0.830246 i 
0.685476 0.835125 i 
0.69391 0.840091 i 
0.702592 0.845153 i 
0.711544 0.85032 i 
0.720792 0.855607 i 
0.730368 0.861027 i 
0.740307 0.866598 i 
0.750654 0.872341 i 
0.761461 0.87828 i 
0.772796 0.884449 i 
0.78474 0.890886 i 
0.797404 0.897644 i 
0.810931 0.904792 i 
0.825494 0.912448 i 
0.841446 0.920711 i 
0.859218 0.929827 i 
0.879613 0.940187 i 
0.904296 0.952603 i 
0.938187 0.969506 i 
0.972376 0.986367 i 
0.975293 0.987806 i 
0.978632 0.989419 i 
0.982555 0.991359 i 
0.987668 0.993888 i 
1 1 i 


==> poludniki/poludnik-0.38.txt <==
0 0 i 
0.00457769 0.00838648 i 
0.00795286 0.0144958 i 
0.0102654 0.018717 i 
0.012123 0.022177 i 
0.0137461 0.0251477 i 
0.0144897 0.0265085 i 
0.0411147 0.0749373 i 
0.0564712 0.102569 i 
0.0685706 0.124202 i 
0.0789367 0.142583 i 
0.0881844 0.158843 i 
0.0966365 0.17358 i 
0.104511 0.187126 i 
0.11189 0.199774 i 
0.118885 0.211664 i 
0.12556 0.222916 i 
0.131966 0.233625 i 
0.138141 0.24386 i 
0.144115 0.25368 i 
0.149913 0.263132 i 
0.155557 0.272254 i 
0.161062 0.281079 i 
0.166444 0.289634 i 
0.171715 0.297943 i 
0.176886 0.306025 i 
0.181966 0.313899 i 
0.186963 0.321581 i 
0.191885 0.329083 i 
0.196739 0.336418 i 
0.201529 0.343598 i 
0.206262 0.350631 i 
0.210941 0.357527 i 
0.215572 0.364294 i 
0.220158 0.370939 i 
0.224702 0.377469 i 
0.229209 0.38389 i 
0.233657 0.390235 i 
0.238096 0.396455 i 
0.242505 0.402581 i 
0.246888 0.408618 i 
0.251245 0.414571 i 
0.25558 0.420442 i 
0.259893 0.426236 i 
0.264188 0.431957 i 
0.268466 0.437606 i 
0.272728 0.443188 i 
0.276977 0.448704 i 
0.281213 0.454159 i 
0.285439 0.459553 i 
0.289654 0.46489 i 
0.293862 0.470172 i 
0.298063 0.4754 i 
0.302258 0.480578 i 
0.306449 0.485706 i 
0.310636 0.490787 i 
0.314822 0.495823 i 
0.319006 0.500815 i 
0.32319 0.505764 i 
0.327375 0.510673 i 
0.331562 0.515542 i 
0.335752 0.520374 i 
0.339946 0.52517 i 
0.344144 0.52993 i 
0.348349 0.534657 i 
0.35256 0.539351 i 
0.356779 0.544014 i 
0.361006 0.548647 i 
0.365243 0.553251 i 
0.369489 0.557827 i 
0.373748 0.562376 i 
0.378018 0.566899 i 
0.382301 0.571398 i 
0.386598 0.575874 i 
0.39091 0.580326 i 
0.395237 0.584757 i 
0.399581 0.589167 i 
0.403942 0.593558 i 
0.408322 0.597929 i 
0.41272 0.602283 i 
0.417139 0.60662 i 
0.421579 0.61094 i 
0.426042 0.615245 i 
0.430527 0.619536 i 
0.435036 0.623814 i 
0.439571 0.628079 i 
0.444131 0.632332 i 
0.448719 0.636574 i 
0.453335 0.640807 i 
0.457981 0.64503 i 
0.462657 0.649246 i 
0.467365 0.653454 i 
0.472106 0.657656 i 
0.476881 0.661852 i 
0.481692 0.666044 i 
0.48654 0.670233 i 
0.491426 0.674419 i 
0.496352 0.678603 i 
0.501319 0.682787 i 
0.50633 0.686972 i 
0.511385 0.691158 i 
0.516486 0.695347 i 
0.521635 0.699539 i 
0.526834 0.703737 i 
0.532085 0.70794 i 
0.53739 0.712151 i 
0.542752 0.716371 i 
0.548171 0.720601 i 
0.553652 0.724842 i 
0.559196 0.729097 i 
0.564807 0.733365 i 
0.570486 0.73765 i 
0.576238 0.741953 i 
0.582065 0.746275 i 
0.58797 0.75062 i 
0.593959 0.754987 i 
0.600034 0.759381 i 
0.606199 0.763803 i 
0.61246 0.768255 i 
0.618849 0.772718 i 
0.625316 0.77724 i 
0.631894 0.781802 i 
0.638591 0.786407 i 
0.645412 0.791058 i 
0.652366 0.79576 i 
0.659461 0.800516 i 
0.666706 0.805333 i 
0.674111 0.810215 i 
0.681689 0.815169 i 
0.689451 0.820201 i 
0.697412 0.825319 i 
0.705589 0.830531 i 
0.714001 0.835848 i 
0.722668 0.841282 i 
0.731617 0.846844 i 
0.740876 0.852552 i 
0.750481 0.858423 i 
0.760473 0.864479 i 
0.770903 0.870749 i 
0.781835 0.877265 i 
0.793347 0.884071 i 
0.805545 0.891221 i 
0.818566 0.89879 i 
0.832576 0.906903 i 
0.847912 0.915667 i 
0.864987 0.925343 i 
0.88457 0.936348 i 
0.908256 0.949547 i 
0.940756 0.967531 i 
0.973492 0.98551 i 
0.976291 0.98704 i 
0.979496 0.988755 i 
0.98326 0.990818 i 
0.988166 0.993505 i 
1 1 i 


==> poludniki/poludnik-0.40.txt <==
0 0 i 
0.00485381 0.00804076 i 
0.00843267 0.0138963 i 
0.0108852 0.0179427 i 
0.0129023 0.0212033 i 
0.0146299 0.0240435 i 
0.0154214 0.0253446 i 
0.04367 0.071754 i 
0.0599114 0.0982962 i 
0.0727293 0.119053 i 
0.0837027 0.1367 i 
0.0934845 0.152321 i 
0.102418 0.166488 i 
0.110734 0.179517 i 
0.118521 0.191692 i 
0.125897 0.203143 i 
0.132931 0.213988 i 
0.139675 0.224314 i 
0.146172 0.234191 i 
0.152452 0.243674 i 
0.158543 0.252807 i 
0.164466 0.261627 i 
0.170241 0.270165 i 
0.175881 0.278447 i 
0.181401 0.286496 i 
0.186812 0.294331 i 
0.192124 0.30197 i 
0.197346 0.309426 i 
0.202485 0.316713 i 
0.207548 0.323842 i 
0.212542 0.330825 i 
0.217471 0.33767 i 
0.222342 0.344387 i 
0.227158 0.350982 i 
0.231924 0.357462 i 
0.236643 0.363834 i 
0.24132 0.370105 i 
0.24598 0.376251 i 
0.25058 0.382333 i 
0.255145 0.388327 i 
0.25968 0.394238 i 
0.264184 0.40007 i 
0.268662 0.405827 i 
0.273115 0.411511 i 
0.277546 0.417128 i 
0.281955 0.422678 i 
0.286345 0.428166 i 
0.290717 0.433593 i 
0.295074 0.438963 i 
0.299415 0.444277 i 
0.303744 0.449539 i 
0.308062 0.45475 i 
0.312369 0.459912 i 
0.316666 0.465027 i 
0.320957 0.470097 i 
0.32524 0.475124 i 
0.329518 0.48011 i 
0.333792 0.485055 i 
0.338062 0.489962 i 
0.34233 0.494833 i 
0.346597 0.499668 i 
0.350864 0.504468 i 
0.355131 0.509236 i 
0.359401 0.513973 i 
0.363672 0.518679 i 
0.367948 0.523357 i 
0.372228 0.528006 i 
0.376514 0.532629 i 
0.380805 0.537227 i 
0.385104 0.541799 i 
0.389412 0.546349 i 
0.393728 0.550876 i 
0.398054 0.555381 i 
0.402391 0.559867 i 
0.406739 0.564332 i 
0.4111 0.568779 i 
0.415475 0.573209 i 
0.419863 0.577622 i 
0.424267 0.582019 i 
0.428687 0.586402 i 
0.433124 0.59077 i 
0.437579 0.595126 i 
0.442053 0.599469 i 
0.446547 0.603801 i 
0.451062 0.608123 i 
0.455598 0.612435 i 
0.460157 0.616739 i 
0.464741 0.621035 i 
0.469349 0.625324 i 
0.473983 0.629607 i 
0.478644 0.633885 i 
0.483334 0.638159 i 
0.488053 0.642429 i 
0.492803 0.646698 i 
0.497585 0.650965 i 
0.5024 0.655231 i 
0.50725 0.659499 i 
0.512136 0.663768 i 
0.517059 0.668039 i 
0.522022 0.672315 i 
0.527025 0.676595 i 
0.53207 0.680881 i 
0.537159 0.685174 i 
0.542295 0.689476 i 
0.547477 0.693787 i 
0.55271 0.698109 i 
0.557994 0.702444 i 
0.563332 0.706792 i 
0.568726 0.711155 i 
0.574179 0.715534 i 
0.579693 0.719932 i 
0.585271 0.72435 i 
0.590916 0.72879 i 
0.596631 0.733254 i 
0.60242 0.737743 i 
0.608285 0.74226 i 
0.614232 0.746807 i 
0.620263 0.751387 i 
0.626383 0.756003 i 
0.63257 0.760679 i 
0.638884 0.765374 i 
0.645302 0.770113 i 
0.65183 0.7749 i 
0.658476 0.779739 i 
0.665247 0.784634 i 
0.67215 0.78959 i 
0.679195 0.794613 i 
0.68639 0.799708 i 
0.693748 0.804882 i 
0.701281 0.810141 i 
0.709001 0.815494 i 
0.716926 0.82095 i 
0.725072 0.826521 i 
0.733461 0.832217 i 
0.742117 0.838053 i 
0.751067 0.844046 i 
0.760345 0.850215 i 
0.76999 0.856584 i 
0.780053 0.863183 i 
0.790592 0.870046 i 
0.801684 0.877219 i 
0.813429 0.884761 i 
0.825959 0.892752 i 
0.839431 0.901322 i 
0.854169 0.910588 i 
0.870569 0.920827 i 
0.889365 0.93248 i 
0.912085 0.946468 i 
0.943277 0.96551 i 
0.974655 0.984579 i 
0.977332 0.986207 i 
0.980344 0.988076 i 
0.983953 0.990264 i 
0.988655 0.993114 i 
1 1 i 


==> poludniki/poludnik-0.42.txt <==
0 0 i 
0.00513618 0.00770128 i 
0.00892331 0.0133077 i 
0.011519 0.0171824 i 
0.0136529 0.020304 i 
0.0154811 0.0230237 i 
0.0163187 0.0242695 i 
0.0462039 0.0687233 i 
0.0634281 0.0941004 i 
0.0769793 0.113996 i 
0.0885715 0.13092 i 
0.0988972 0.145912 i 
0.10832 0.159517 i 
0.117084 0.172037 i 
0.125286 0.183743 i 
0.133048 0.194761 i 
0.140445 0.205203 i 
0.147533 0.215152 i 
0.154354 0.224674 i 
0.160943 0.233822 i 
0.167329 0.242639 i 
0.173535 0.251159 i 
0.17958 0.259411 i 
0.185481 0.267423 i 
0.191251 0.275213 i 
0.196903 0.282802 i 
0.202447 0.290204 i 
0.207893 0.297435 i 
0.213248 0.304507 i 
0.218521 0.311431 i 
0.223717 0.318216 i 
0.228843 0.324873 i 
0.233904 0.331408 i 
0.238905 0.337829 i 
0.243849 0.344144 i 
0.248742 0.350357 i 
0.253586 0.356475 i 
0.25841 0.362476 i 
0.263168 0.368417 i 
0.267887 0.374277 i 
0.27257 0.38006 i 
0.277219 0.38577 i 
0.281837 0.39141 i 
0.286427 0.396983 i 
0.290989 0.402492 i 
0.295526 0.407941 i 
0.30004 0.413332 i 
0.304532 0.418667 i 
0.309005 0.42395 i 
0.31346 0.429181 i 
0.317898 0.434364 i 
0.322321 0.439501 i 
0.326729 0.444593 i 
0.331126 0.449642 i 
0.335511 0.454651 i 
0.339886 0.45962 i 
0.344253 0.464551 i 
0.348612 0.469447 i 
0.352964 0.474308 i 
0.357311 0.479136 i 
0.361653 0.483932 i 
0.365992 0.488697 i 
0.370329 0.493434 i 
0.374664 0.498142 i 
0.378999 0.502824 i 
0.383334 0.50748 i 
0.38767 0.512112 i 
0.392009 0.516721 i 
0.396352 0.521307 i 
0.400698 0.525872 i 
0.40505 0.530417 i 
0.409407 0.534943 i 
0.413771 0.539451 i 
0.418143 0.543941 i 
0.422523 0.548415 i 
0.426913 0.552874 i 
0.431313 0.557318 i 
0.435725 0.561749 i 
0.440148 0.566167 i 
0.444585 0.570574 i 
0.449035 0.574969 i 
0.453501 0.579355 i 
0.457982 0.583732 i 
0.462479 0.5881 i 
0.466994 0.592461 i 
0.471528 0.596816 i 
0.476082 0.601165 i 
0.480656 0.60551 i 
0.485252 0.609851 i 
0.48987 0.614188 i 
0.494512 0.618524 i 
0.499179 0.622859 i 
0.503872 0.627194 i 
0.508593 0.63153 i 
0.513341 0.635867 i 
0.51812 0.640207 i 
0.522929 0.644552 i 
0.527771 0.648901 i 
0.532647 0.653255 i 
0.537558 0.657617 i 
0.542505 0.661988 i 
0.547491 0.666367 i 
0.552517 0.670757 i 
0.557584 0.675158 i 
0.562695 0.679573 i 
0.567851 0.684002 i 
0.573055 0.688447 i 
0.578308 0.69291 i 
0.583613 0.697391 i 
0.588972 0.701892 i 
0.594387 0.706416 i 
0.599861 0.710963 i 
0.605398 0.715537 i 
0.610999 0.720138 i 
0.616668 0.724769 i 
0.622409 0.729433 i 
0.628224 0.734131 i 
0.634119 0.738867 i 
0.640097 0.743642 i 
0.646136 0.748484 i 
0.652294 0.753349 i 
0.65855 0.758263 i 
0.664909 0.763231 i 
0.671379 0.768257 i 
0.677965 0.773345 i 
0.684676 0.778501 i 
0.691519 0.783729 i 
0.698505 0.789037 i 
0.705644 0.79443 i 
0.712947 0.799917 i 
0.720427 0.805506 i 
0.7281 0.811207 i 
0.735983 0.817031 i 
0.744095 0.822992 i 
0.752459 0.829104 i 
0.761102 0.835384 i 
0.770055 0.841854 i 
0.779358 0.848539 i 
0.789056 0.85547 i 
0.799207 0.862684 i 
0.809884 0.87023 i 
0.821182 0.87817 i 
0.833227 0.886589 i 
0.846168 0.895624 i 
0.860318 0.905401 i 
0.876052 0.916212 i 
0.894075 0.928527 i 
0.915845 0.94332 i 
0.945677 0.963505 i 
0.97573 0.983681 i 
0.978294 0.985404 i 
0.981177 0.987382 i 
0.984632 0.989697 i 
0.989136 0.992713 i 
1 1 i 


==> poludniki/poludnik-0.44.txt <==
0 0 i 
0.00542474 0.007368 i 
0.00942474 0.0127299 i 
0.0121666 0.016436 i 
0.0144199 0.0194212 i 
0.016351 0.0220225 i 
0.0172356 0.0232142 i 
0.0488745 0.0656553 i 
0.0670211 0.0899808 i 
0.0813199 0.109028 i 
0.0935427 0.125243 i 
0.104422 0.139615 i 
0.114343 0.152666 i 
0.123562 0.164683 i 
0.132184 0.175928 i 
0.140338 0.186518 i 
0.148103 0.196561 i 
0.155537 0.206137 i 
0.162686 0.215308 i 
0.169588 0.224124 i 
0.176272 0.232626 i 
0.182762 0.240848 i 
0.189079 0.248817 i 
0.195241 0.256558 i 
0.201262 0.264091 i 
0.207155 0.271434 i 
0.212932 0.278602 i 
0.218602 0.285608 i 
0.224174 0.292464 i 
0.229656 0.299181 i 
0.235055 0.305769 i 
0.240376 0.312236 i 
0.245626 0.318589 i 
0.25081 0.324836 i 
0.255932 0.330983 i 
0.260996 0.337035 i 
0.266007 0.342999 i 
0.270943 0.348904 i 
0.275857 0.354704 i 
0.280726 0.360429 i 
0.285555 0.366082 i 
0.290346 0.371667 i 
0.295102 0.377188 i 
0.299823 0.382647 i 
0.304514 0.388047 i 
0.309176 0.393392 i 
0.31381 0.398683 i 
0.318419 0.403924 i 
0.323005 0.409116 i 
0.327568 0.414261 i 
0.332112 0.419363 i 
0.336636 0.424422 i 
0.341143 0.429441 i 
0.345634 0.434421 i 
0.35011 0.439364 i 
0.354573 0.444272 i 
0.359024 0.449146 i 
0.363464 0.453988 i 
0.367893 0.458798 i 
0.372314 0.46358 i 
0.376728 0.468333 i 
0.381134 0.473059 i 
0.385536 0.47776 i 
0.389932 0.482437 i 
0.394325 0.48709 i 
0.398716 0.49172 i 
0.403104 0.49633 i 
0.407492 0.50092 i 
0.41188 0.505491 i 
0.416269 0.510044 i 
0.42066 0.51458 i 
0.425054 0.5191 i 
0.429452 0.523605 i 
0.433854 0.528096 i 
0.438262 0.532574 i 
0.442676 0.53704 i 
0.447097 0.541494 i 
0.451527 0.545938 i 
0.455965 0.550373 i 
0.460414 0.554798 i 
0.464873 0.559217 i 
0.469344 0.563628 i 
0.473827 0.568033 i 
0.478324 0.572433 i 
0.482835 0.576829 i 
0.487362 0.581222 i 
0.491905 0.585612 i 
0.496466 0.59 i 
0.501045 0.594388 i 
0.505643 0.598776 i 
0.510262 0.603166 i 
0.514902 0.607557 i 
0.519565 0.611951 i 
0.524251 0.61635 i 
0.528963 0.620753 i 
0.533701 0.625163 i 
0.538466 0.629579 i 
0.54326 0.634004 i 
0.548084 0.638438 i 
0.552939 0.642882 i 
0.557827 0.647338 i 
0.56275 0.651806 i 
0.567709 0.656289 i 
0.572705 0.660786 i 
0.577741 0.665301 i 
0.582818 0.669833 i 
0.587938 0.674385 i 
0.593104 0.678958 i 
0.598316 0.683553 i 
0.603578 0.688173 i 
0.608892 0.692819 i 
0.61426 0.697493 i 
0.619685 0.702196 i 
0.62517 0.706932 i 
0.630718 0.711702 i 
0.636332 0.716509 i 
0.642015 0.721356 i 
0.647772 0.726244 i 
0.653606 0.731177 i 
0.659546 0.736134 i 
0.665548 0.741168 i 
0.67164 0.746256 i 
0.677829 0.751404 i 
0.68412 0.756615 i 
0.690522 0.761895 i 
0.697039 0.767249 i 
0.703681 0.772682 i 
0.710457 0.778202 i 
0.717376 0.783815 i 
0.72445 0.78953 i 
0.731691 0.795356 i 
0.739113 0.801302 i 
0.746733 0.807382 i 
0.754569 0.813608 i 
0.762643 0.819997 i 
0.770982 0.826568 i 
0.779614 0.833342 i 
0.788577 0.840346 i 
0.797914 0.847612 i 
0.807681 0.855182 i 
0.817948 0.863105 i 
0.828804 0.871449 i 
0.84037 0.880301 i 
0.852789 0.889809 i 
0.866359 0.900106 i 
0.881438 0.9115 i 
0.8987 0.924489 i 
0.919537 0.940103 i 
0.948107 0.961392 i 
0.976786 0.982764 i 
0.979237 0.984584 i 
0.981995 0.986672 i 
0.9853 0.989118 i 
0.989607 0.992304 i 
1 1 i 


==> poludniki/poludnik-0.46.txt <==
0 0 i 
0.00571949 0.00704091 i 
0.00993692 0.0121629 i 
0.0128282 0.0157035 i 
0.0152034 0.0185548 i 
0.0172395 0.02104 i 
0.0181723 0.0221785 i 
0.0515197 0.0627359 i 
0.07069 0.0859372 i 
0.085751 0.104152 i 
0.0986157 0.119667 i 
0.110058 0.133429 i 
0.120485 0.145934 i 
0.130115 0.157511 i 
0.13916 0.168303 i 
0.147708 0.178475 i 
0.155842 0.188127 i 
0.163624 0.197335 i 
0.171102 0.206161 i 
0.178317 0.21465 i 
0.185298 0.222843 i 
0.192072 0.230771 i 
0.198662 0.238461 i 
0.205084 0.245936 i 
0.211355 0.253214 i 
0.217489 0.260313 i 
0.223497 0.267248 i 
0.229389 0.274031 i 
0.235176 0.280673 i 
0.240865 0.287185 i 
0.246464 0.293576 i 
0.251979 0.299854 i 
0.257415 0.306026 i 
0.262779 0.312098 i 
0.268076 0.318077 i 
0.273309 0.323969 i 
0.278483 0.329778 i 
0.283577 0.335534 i 
0.288643 0.341192 i 
0.293661 0.346779 i 
0.298633 0.3523 i 
0.303563 0.357759 i 
0.308452 0.363158 i 
0.313303 0.368501 i 
0.318119 0.37379 i 
0.322902 0.379028 i 
0.327653 0.384217 i 
0.332376 0.38936 i 
0.33707 0.394459 i 
0.341739 0.399516 i 
0.346384 0.404532 i 
0.351006 0.409511 i 
0.355607 0.414453 i 
0.360189 0.419361 i 
0.364752 0.424235 i 
0.369298 0.429078 i 
0.373829 0.433891 i 
0.378345 0.438675 i 
0.382848 0.443432 i 
0.387339 0.448163 i 
0.391819 0.45287 i 
0.39629 0.457553 i 
0.400751 0.462214 i 
0.405205 0.466854 i 
0.409651 0.471474 i 
0.414092 0.476076 i 
0.418529 0.480659 i 
0.422961 0.485226 i 
0.42739 0.489777 i 
0.431817 0.494313 i 
0.436243 0.498836 i 
0.440669 0.503346 i 
0.445096 0.507844 i 
0.449524 0.512331 i 
0.453954 0.516809 i 
0.458388 0.521277 i 
0.462826 0.525737 i 
0.467269 0.53019 i 
0.471718 0.534636 i 
0.476174 0.539076 i 
0.480637 0.543512 i 
0.485109 0.547945 i 
0.48959 0.552374 i 
0.494082 0.556801 i 
0.498585 0.561228 i 
0.5031 0.565653 i 
0.507629 0.57008 i 
0.512172 0.574508 i 
0.516729 0.578938 i 
0.521303 0.583372 i 
0.525894 0.58781 i 
0.530503 0.592254 i 
0.535132 0.596703 i 
0.539781 0.60116 i 
0.544451 0.605625 i 
0.549144 0.610099 i 
0.553861 0.614584 i 
0.558603 0.61908 i 
0.563372 0.623589 i 
0.568168 0.628111 i 
0.572994 0.632648 i 
0.57785 0.637202 i 
0.582738 0.641773 i 
0.587661 0.646362 i 
0.592618 0.650972 i 
0.597613 0.655604 i 
0.602646 0.660259 i 
0.607721 0.664939 i 
0.612839 0.669645 i 
0.618001 0.674379 i 
0.623211 0.679144 i 
0.62847 0.683941 i 
0.633782 0.688771 i 
0.639148 0.693639 i 
0.644573 0.698545 i 
0.650058 0.703492 i 
0.655607 0.708484 i 
0.661224 0.713522 i 
0.666913 0.71861 i 
0.672702 0.723728 i 
0.678546 0.728926 i 
0.684474 0.734186 i 
0.690493 0.739511 i 
0.696607 0.744905 i 
0.702823 0.750375 i 
0.709148 0.755925 i 
0.71559 0.761561 i 
0.722157 0.767291 i 
0.728858 0.773123 i 
0.735705 0.779064 i 
0.742708 0.785124 i 
0.749882 0.791315 i 
0.757243 0.797649 i 
0.764807 0.804141 i 
0.772596 0.810807 i 
0.780634 0.817667 i 
0.78895 0.824745 i 
0.797578 0.832068 i 
0.806561 0.839672 i 
0.815952 0.847598 i 
0.825815 0.855901 i 
0.836239 0.86465 i 
0.847336 0.87394 i 
0.859294 0.883878 i 
0.872292 0.894703 i 
0.886727 0.906691 i 
0.90324 0.920366 i 
0.92316 0.936817 i 
0.950419 0.959298 i 
0.977821 0.981828 i 
0.980164 0.983747 i 
0.982797 0.985947 i 
0.985955 0.988526 i 
0.99007 0.991886 i 
1 1 i 


==> poludniki/poludnik-0.48.txt <==
0 0 i 
0.00602041 0.00671999 i 
0.0104598 0.0116065 i 
0.0135036 0.0149848 i 
0.0160033 0.0177048 i 
0.0181466 0.0200761 i 
0.0191285 0.0211624 i 
0.0542195 0.0598711 i 
0.0743765 0.0820297 i 
0.0902018 0.099438 i 
0.10371 0.114277 i 
0.115716 0.127447 i 
0.126648 0.139423 i 
0.136792 0.150464 i 
0.146266 0.160809 i 
0.155213 0.170567 i 
0.16372 0.179831 i 
0.171854 0.188677 i 
0.179665 0.19716 i 
0.187195 0.205327 i 
0.194476 0.213212 i 
0.201537 0.220849 i 
0.208399 0.22826 i 
0.215083 0.235469 i 
0.221605 0.242494 i 
0.22798 0.249351 i 
0.234219 0.256053 i 
0.240335 0.262612 i 
0.246337 0.269041 i 
0.252232 0.275347 i 
0.25803 0.281541 i 
0.263737 0.287629 i 
0.26936 0.293618 i 
0.274903 0.299515 i 
0.280373 0.305325 i 
0.285773 0.311054 i 
0.291108 0.316706 i 
0.296358 0.322312 i 
0.301576 0.327824 i 
0.306739 0.333272 i 
0.311852 0.33866 i 
0.316918 0.34399 i 
0.321938 0.349265 i 
0.326917 0.354489 i 
0.331855 0.359664 i 
0.336756 0.364792 i 
0.341622 0.369876 i 
0.346454 0.374918 i 
0.351254 0.379921 i 
0.356025 0.384885 i 
0.360768 0.389814 i 
0.365484 0.394709 i 
0.370176 0.399571 i 
0.374845 0.404402 i 
0.379491 0.409204 i 
0.384117 0.413978 i 
0.388724 0.418726 i 
0.393313 0.423449 i 
0.397886 0.428148 i 
0.402443 0.432825 i 
0.406986 0.437481 i 
0.411515 0.442117 i 
0.416033 0.446735 i 
0.420539 0.451334 i 
0.425036 0.455917 i 
0.429523 0.460484 i 
0.434002 0.465038 i 
0.438475 0.469577 i 
0.442941 0.474104 i 
0.447402 0.47862 i 
0.451859 0.483125 i 
0.456312 0.48762 i 
0.460763 0.492107 i 
0.465213 0.496586 i 
0.469661 0.501058 i 
0.47411 0.505524 i 
0.478561 0.509985 i 
0.483013 0.514442 i 
0.487467 0.518896 i 
0.491926 0.523347 i 
0.496389 0.527796 i 
0.500858 0.532245 i 
0.505333 0.536694 i 
0.509815 0.541144 i 
0.514305 0.545596 i 
0.518805 0.550051 i 
0.523314 0.554509 i 
0.527835 0.558972 i 
0.532367 0.563441 i 
0.536912 0.567916 i 
0.541471 0.572399 i 
0.546045 0.57689 i 
0.550635 0.581391 i 
0.555242 0.585902 i 
0.559867 0.590424 i 
0.564512 0.59496 i 
0.569176 0.599508 i 
0.573863 0.604072 i 
0.578572 0.608651 i 
0.583306 0.613248 i 
0.588065 0.617863 i 
0.592851 0.622498 i 
0.597665 0.627153 i 
0.602509 0.631832 i 
0.607385 0.636534 i 
0.612294 0.641261 i 
0.617238 0.646016 i 
0.622218 0.650799 i 
0.627238 0.655613 i 
0.632298 0.660459 i 
0.6374 0.66534 i 
0.642548 0.670256 i 
0.647744 0.675212 i 
0.652989 0.680208 i 
0.658288 0.685247 i 
0.663642 0.690333 i 
0.669055 0.695467 i 
0.67453 0.700654 i 
0.680071 0.705895 i 
0.685707 0.711171 i 
0.691392 0.716533 i 
0.697155 0.721963 i 
0.703002 0.727463 i 
0.708937 0.73304 i 
0.714968 0.738698 i 
0.7211 0.744443 i 
0.727341 0.750282 i 
0.733699 0.756222 i 
0.740182 0.762271 i 
0.746802 0.768439 i 
0.753568 0.774735 i 
0.760495 0.781171 i 
0.767597 0.787761 i 
0.77489 0.794519 i 
0.782395 0.801464 i 
0.790135 0.808616 i 
0.798137 0.816 i 
0.806434 0.823646 i 
0.815066 0.83159 i 
0.824084 0.839877 i 
0.83355 0.848563 i 
0.843546 0.857724 i 
0.854181 0.867457 i 
0.865585 0.877925 i 
0.878029 0.889278 i 
0.89184 0.901861 i 
0.907628 0.916224 i 
0.92666 0.933516 i 
0.952687 0.957161 i 
0.978838 0.980872 i 
0.981072 0.982892 i 
0.983585 0.985207 i 
0.986598 0.987922 i 
0.990524 0.991459 i 
1 1 i 


==> poludniki/poludnik-0.50.txt <==
0 0 i 
0.0063663 0.0063663 i 
0.0110271 0.0110271 i 
0.0142364 0.0142364 i 
0.0168453 0.0168453 i 
0.0191015 0.0191015 i 
0.020135 0.020135 i 
0.0570172 0.0570172 i 
0.0781659 0.0781659 i 
0.0947757 0.0947757 i 
0.108943 0.108943 i 
0.121527 0.121527 i 
0.132977 0.132977 i 
0.143566 0.143566 i 
0.153473 0.153473 i 
0.162823 0.162823 i 
0.171707 0.171707 i 
0.180195 0.180195 i 
0.18834 0.18834 i 
0.196187 0.196187 i 
0.203769 0.203769 i 
0.211117 0.211117 i 
0.218253 0.218253 i 
0.225199 0.225199 i 
0.231972 0.231972 i 
0.238587 0.238587 i 
0.245058 0.245058 i 
0.251395 0.251395 i 
0.257611 0.257611 i 
0.263712 0.263712 i 
0.269708 0.269708 i 
0.275606 0.275606 i 
0.281412 0.281412 i 
0.287133 0.287133 i 
0.292773 0.292773 i 
0.298339 0.298339 i 
0.303833 0.303833 i 
0.309262 0.309262 i 
0.314628 0.314628 i 
0.319935 0.319935 i 
0.325186 0.325186 i 
0.330385 0.330385 i 
0.335534 0.335534 i 
0.340637 0.340637 i 
0.345695 0.345695 i 
0.350711 0.350711 i 
0.355687 0.355687 i 
0.360626 0.360626 i 
0.365529 0.365529 i 
0.370398 0.370398 i 
0.375235 0.375235 i 
0.380043 0.380043 i 
0.384821 0.384821 i 
0.389573 0.389573 i 
0.394299 0.394299 i 
0.399001 0.399001 i 
0.40368 0.40368 i 
0.408338 0.408338 i 
0.412976 0.412976 i 
0.417595 0.417595 i 
0.422197 0.422197 i 
0.426781 0.426781 i 
0.431351 0.431351 i 
0.435906 0.435906 i 
0.440448 0.440448 i 
0.444977 0.444977 i 
0.449495 0.449495 i 
0.454003 0.454003 i 
0.458502 0.458502 i 
0.462993 0.462993 i 
0.467476 0.467476 i 
0.471952 0.471952 i 
0.476424 0.476424 i 
0.48089 0.48089 i 
0.485353 0.485353 i 
0.489812 0.489812 i 
0.49427 0.49427 i 
0.498727 0.498727 i 
0.503183 0.503183 i 
0.50764 0.50764 i 
0.512099 0.512099 i 
0.51656 0.51656 i 
0.521024 0.521024 i 
0.525492 0.525492 i 
0.529965 0.529965 i 
0.534445 0.534445 i 
0.538931 0.538931 i 
0.543425 0.543425 i 
0.547927 0.547927 i 
0.55244 0.55244 i 
0.556963 0.556963 i 
0.561497 0.561497 i 
0.566045 0.566045 i 
0.570606 0.570606 i 
0.575182 0.575182 i 
0.579773 0.579773 i 
0.584382 0.584382 i 
0.589009 0.589009 i 
0.593655 0.593655 i 
0.598322 0.598322 i 
0.603011 0.603011 i 
0.607723 0.607723 i 
0.61246 0.61246 i 
0.617223 0.617223 i 
0.622014 0.622014 i 
0.626834 0.626834 i 
0.631685 0.631685 i 
0.636568 0.636568 i 
0.641486 0.641486 i 
0.646441 0.646441 i 
0.651434 0.651434 i 
0.656468 0.656468 i 
0.661545 0.661545 i 
0.666667 0.666667 i 
0.671837 0.671837 i 
0.677058 0.677058 i 
0.682333 0.682333 i 
0.687665 0.687665 i 
0.693057 0.693057 i 
0.698513 0.698513 i 
0.704038 0.704038 i 
0.709635 0.709635 i 
0.715309 0.715309 i 
0.721066 0.721066 i 
0.72691 0.72691 i 
0.732849 0.732849 i 
0.73889 0.73889 i 
0.745039 0.745039 i 
0.751305 0.751305 i 
0.757698 0.757698 i 
0.76423 0.76423 i 
0.770911 0.770911 i 
0.777756 0.777756 i 
0.784781 0.784781 i 
0.792005 0.792005 i 
0.79945 0.79945 i 
0.807142 0.807142 i 
0.815112 0.815112 i 
0.823398 0.823398 i 
0.832048 0.832048 i 
0.841122 0.841122 i 
0.850698 0.850698 i 
0.860879 0.860879 i 
0.871812 0.871812 i 
0.883707 0.883707 i 
0.896898 0.896898 i 
0.911968 0.911968 i 
0.930122 0.930122 i 
0.954947 0.954947 i 
0.979865 0.979865 i 
0.981991 0.981991 i 
0.984405 0.984405 i 
0.987267 0.987267 i 
0.990997 0.990997 i 
1 1 i 


==> poludniki/poludnik-0.52.txt <==
0 0 i 
0.00671999 0.00602041 i 
0.0116065 0.0104598 i 
0.0149848 0.0135036 i 
0.0177048 0.0160033 i 
0.0200761 0.0181466 i 
0.0211624 0.0191285 i 
0.0598711 0.0542195 i 
0.0820297 0.0743765 i 
0.099438 0.0902018 i 
0.114277 0.10371 i 
0.127447 0.115716 i 
0.139423 0.126648 i 
0.150464 0.136792 i 
0.160809 0.146266 i 
0.170567 0.155213 i 
0.179831 0.16372 i 
0.188677 0.171854 i 
0.19716 0.179665 i 
0.205327 0.187195 i 
0.213212 0.194476 i 
0.220849 0.201537 i 
0.22826 0.208399 i 
0.235469 0.215083 i 
0.242494 0.221605 i 
0.249351 0.22798 i 
0.256053 0.234219 i 
0.262612 0.240335 i 
0.269041 0.246337 i 
0.275347 0.252232 i 
0.281541 0.25803 i 
0.287629 0.263737 i 
0.293618 0.26936 i 
0.299515 0.274903 i 
0.305325 0.280373 i 
0.311054 0.285773 i 
0.316706 0.291108 i 
0.322312 0.296358 i 
0.327824 0.301576 i 
0.333272 0.306739 i 
0.33866 0.311852 i 
0.34399 0.316918 i 
0.349265 0.321938 i 
0.354489 0.326917 i 
0.359664 0.331855 i 
0.364792 0.336756 i 
0.369876 0.341622 i 
0.374918 0.346454 i 
0.379921 0.351254 i 
0.384885 0.356025 i 
0.389814 0.360768 i 
0.394709 0.365484 i 
0.399571 0.370176 i 
0.404402 0.374845 i 
0.409204 0.379491 i 
0.413978 0.384117 i 
0.418726 0.388724 i 
0.423449 0.393313 i 
0.428148 0.397886 i 
0.432825 0.402443 i 
0.437481 0.406986 i 
0.442117 0.411515 i 
0.446735 0.416033 i 
0.451334 0.420539 i 
0.455917 0.425036 i 
0.460484 0.429523 i 
0.465038 0.434002 i 
0.469577 0.438475 i 
0.474104 0.442941 i 
0.47862 0.447402 i 
0.483125 0.451859 i 
0.48762 0.456312 i 
0.492107 0.460763 i 
0.496586 0.465213 i 
0.501058 0.469661 i 
0.505524 0.47411 i 
0.509985 0.478561 i 
0.514442 0.483013 i 
0.518896 0.487467 i 
0.523347 0.491926 i 
0.527796 0.496389 i 
0.532245 0.500858 i 
0.536694 0.505333 i 
0.541144 0.509815 i 
0.545596 0.514305 i 
0.550051 0.518805 i 
0.554509 0.523314 i 
0.558972 0.527835 i 
0.563441 0.532367 i 
0.567916 0.536912 i 
0.572399 0.541471 i 
0.57689 0.546045 i 
0.581391 0.550635 i 
0.585902 0.555242 i 
0.590424 0.559867 i 
0.59496 0.564512 i 
0.599508 0.569176 i 
0.604072 0.573863 i 
0.608651 0.578572 i 
0.613248 0.583306 i 
0.617863 0.588065 i 
0.622498 0.592851 i 
0.627153 0.597665 i 
0.631832 0.602509 i 
0.636534 0.607385 i 
0.641261 0.612294 i 
0.646016 0.617238 i 
0.650799 0.622218 i 
0.655613 0.627238 i 
0.660459 0.632298 i 
0.66534 0.6374 i 
0.670256 0.642548 i 
0.675212 0.647744 i 
0.680208 0.652989 i 
0.685247 0.658288 i 
0.690333 0.663642 i 
0.695467 0.669055 i 
0.700654 0.67453 i 
0.705895 0.680071 i 
0.711171 0.685707 i 
0.716533 0.691392 i 
0.721963 0.697155 i 
0.727463 0.703002 i 
0.73304 0.708937 i 
0.738698 0.714968 i 
0.744443 0.7211 i 
0.750282 0.727341 i 
0.756222 0.733699 i 
0.762271 0.740182 i 
0.768439 0.746802 i 
0.774735 0.753568 i 
0.781171 0.760495 i 
0.787761 0.767597 i 
0.794519 0.77489 i 
0.801464 0.782395 i 
0.808616 0.790135 i 
0.816 0.798137 i 
0.823646 0.806434 i 
0.83159 0.815066 i 
0.839877 0.824084 i 
0.848563 0.83355 i 
0.857724 0.843546 i 
0.867457 0.854181 i 
0.877925 0.865585 i 
0.889278 0.878029 i 
0.901861 0.89184 i 
0.916224 0.907628 i 
0.933516 0.92666 i 
0.957161 0.952687 i 
0.980872 0.978838 i 
0.982892 0.981072 i 
0.985207 0.983585 i 
0.987922 0.986598 i 
0.991459 0.990524 i 
1 1 i 


==> poludniki/poludnik-0.54.txt <==
0 0 i 
0.00704091 0.00571949 i 
0.0121629 0.00993692 i 
0.0157035 0.0128282 i 
0.0185548 0.0152034 i 
0.02104 0.0172395 i 
0.0221785 0.0181723 i 
0.0627359 0.0515197 i 
0.0859372 0.07069 i 
0.104152 0.085751 i 
0.119667 0.0986157 i 
0.133429 0.110058 i 
0.145934 0.120485 i 
0.157511 0.130115 i 
0.168303 0.13916 i 
0.178475 0.147708 i 
0.188127 0.155842 i 
0.197335 0.163624 i 
0.206161 0.171102 i 
0.21465 0.178317 i 
0.222843 0.185298 i 
0.230771 0.192072 i 
0.238461 0.198662 i 
0.245936 0.205084 i 
0.253214 0.211355 i 
0.260313 0.217489 i 
0.267248 0.223497 i 
0.274031 0.229389 i 
0.280673 0.235176 i 
0.287185 0.240865 i 
0.293576 0.246464 i 
0.299854 0.251979 i 
0.306026 0.257415 i 
0.312098 0.262779 i 
0.318077 0.268076 i 
0.323969 0.273309 i 
0.329778 0.278483 i 
0.335534 0.283577 i 
0.341192 0.288643 i 
0.346779 0.293661 i 
0.3523 0.298633 i 
0.357759 0.303563 i 
0.363158 0.308452 i 
0.368501 0.313303 i 
0.37379 0.318119 i 
0.379028 0.322902 i 
0.384217 0.327653 i 
0.38936 0.332376 i 
0.394459 0.33707 i 
0.399516 0.341739 i 
0.404532 0.346384 i 
0.409511 0.351006 i 
0.414453 0.355607 i 
0.419361 0.360189 i 
0.424235 0.364752 i 
0.429078 0.369298 i 
0.433891 0.373829 i 
0.438675 0.378345 i 
0.443432 0.382848 i 
0.448163 0.387339 i 
0.45287 0.391819 i 
0.457553 0.39629 i 
0.462214 0.400751 i 
0.466854 0.405205 i 
0.471474 0.409651 i 
0.476076 0.414092 i 
0.480659 0.418529 i 
0.485226 0.422961 i 
0.489777 0.42739 i 
0.494313 0.431817 i 
0.498836 0.436243 i 
0.503346 0.440669 i 
0.507844 0.445096 i 
0.512331 0.449524 i 
0.516809 0.453954 i 
0.521277 0.458388 i 
0.525737 0.462826 i 
0.53019 0.467269 i 
0.534636 0.471718 i 
0.539076 0.476174 i 
0.543512 0.480637 i 
0.547945 0.485109 i 
0.552374 0.48959 i 
0.556801 0.494082 i 
0.561228 0.498585 i 
0.565653 0.5031 i 
0.57008 0.507629 i 
0.574508 0.512172 i 
0.578938 0.516729 i 
0.583372 0.521303 i 
0.58781 0.525894 i 
0.592254 0.530503 i 
0.596703 0.535132 i 
0.60116 0.539781 i 
0.605625 0.544451 i 
0.610099 0.549144 i 
0.614584 0.553861 i 
0.61908 0.558603 i 
0.623589 0.563372 i 
0.628111 0.568168 i 
0.632648 0.572994 i 
0.637202 0.57785 i 
0.641773 0.582738 i 
0.646362 0.587661 i 
0.650972 0.592618 i 
0.655604 0.597613 i 
0.660259 0.602646 i 
0.664939 0.607721 i 
0.669645 0.612839 i 
0.674379 0.618001 i 
0.679144 0.623211 i 
0.683941 0.62847 i 
0.688771 0.633782 i 
0.693639 0.639148 i 
0.698545 0.644573 i 
0.703492 0.650058 i 
0.708484 0.655607 i 
0.713522 0.661224 i 
0.71861 0.666913 i 
0.723728 0.672702 i 
0.728926 0.678546 i 
0.734186 0.684474 i 
0.739511 0.690493 i 
0.744905 0.696607 i 
0.750375 0.702823 i 
0.755925 0.709148 i 
0.761561 0.71559 i 
0.767291 0.722157 i 
0.773123 0.728858 i 
0.779064 0.735705 i 
0.785124 0.742708 i 
0.791315 0.749882 i 
0.797649 0.757243 i 
0.804141 0.764807 i 
0.810807 0.772596 i 
0.817667 0.780634 i 
0.824745 0.78895 i 
0.832068 0.797578 i 
0.839672 0.806561 i 
0.847598 0.815952 i 
0.855901 0.825815 i 
0.86465 0.836239 i 
0.87394 0.847336 i 
0.883878 0.859294 i 
0.894703 0.872292 i 
0.906691 0.886727 i 
0.920366 0.90324 i 
0.936817 0.92316 i 
0.959298 0.950419 i 
0.981828 0.977821 i 
0.983747 0.980164 i 
0.985947 0.982797 i 
0.988526 0.985955 i 
0.991886 0.99007 i 
1 1 i 


==> poludniki/poludnik-0.56.txt <==
0 0 i 
0.007368 0.00542474 i 
0.0127299 0.00942474 i 
0.016436 0.0121666 i 
0.0194212 0.0144199 i 
0.0220225 0.016351 i 
0.0232142 0.0172356 i 
0.0656553 0.0488745 i 
0.0899808 0.0670211 i 
0.109028 0.0813199 i 
0.125243 0.0935427 i 
0.139615 0.104422 i 
0.152666 0.114343 i 
0.164683 0.123562 i 
0.175928 0.132184 i 
0.186518 0.140338 i 
0.196561 0.148103 i 
0.206137 0.155537 i 
0.215308 0.162686 i 
0.224124 0.169588 i 
0.232626 0.176272 i 
0.240848 0.182762 i 
0.248817 0.189079 i 
0.256558 0.195241 i 
0.264091 0.201262 i 
0.271434 0.207155 i 
0.278602 0.212932 i 
0.285608 0.218602 i 
0.292464 0.224174 i 
0.299181 0.229656 i 
0.305769 0.235055 i 
0.312236 0.240376 i 
0.318589 0.245626 i 
0.324836 0.25081 i 
0.330983 0.255932 i 
0.337035 0.260996 i 
0.342999 0.266007 i 
0.348904 0.270943 i 
0.354704 0.275857 i 
0.360429 0.280726 i 
0.366082 0.285555 i 
0.371667 0.290346 i 
0.377188 0.295102 i 
0.382647 0.299823 i 
0.388047 0.304514 i 
0.393392 0.309176 i 
0.398683 0.31381 i 
0.403924 0.318419 i 
0.409116 0.323005 i 
0.414261 0.327568 i 
0.419363 0.332112 i 
0.424422 0.336636 i 
0.429441 0.341143 i 
0.434421 0.345634 i 
0.439364 0.35011 i 
0.444272 0.354573 i 
0.449146 0.359024 i 
0.453988 0.363464 i 
0.458798 0.367893 i 
0.46358 0.372314 i 
0.468333 0.376728 i 
0.473059 0.381134 i 
0.47776 0.385536 i 
0.482437 0.389932 i 
0.48709 0.394325 i 
0.49172 0.398716 i 
0.49633 0.403104 i 
0.50092 0.407492 i 
0.505491 0.41188 i 
0.510044 0.416269 i 
0.51458 0.42066 i 
0.5191 0.425054 i 
0.523605 0.429452 i 
0.528096 0.433854 i 
0.532574 0.438262 i 
0.53704 0.442676 i 
0.541494 0.447097 i 
0.545938 0.451527 i 
0.550373 0.455965 i 
0.554798 0.460414 i 
0.559217 0.464873 i 
0.563628 0.469344 i 
0.568033 0.473827 i 
0.572433 0.478324 i 
0.576829 0.482835 i 
0.581222 0.487362 i 
0.585612 0.491905 i 
0.59 0.496466 i 
0.594388 0.501045 i 
0.598776 0.505643 i 
0.603166 0.510262 i 
0.607557 0.514902 i 
0.611951 0.519565 i 
0.61635 0.524251 i 
0.620753 0.528963 i 
0.625163 0.533701 i 
0.629579 0.538466 i 
0.634004 0.54326 i 
0.638438 0.548084 i 
0.642882 0.552939 i 
0.647338 0.557827 i 
0.651806 0.56275 i 
0.656289 0.567709 i 
0.660786 0.572705 i 
0.665301 0.577741 i 
0.669833 0.582818 i 
0.674385 0.587938 i 
0.678958 0.593104 i 
0.683553 0.598316 i 
0.688173 0.603578 i 
0.692819 0.608892 i 
0.697493 0.61426 i 
0.702196 0.619685 i 
0.706932 0.62517 i 
0.711702 0.630718 i 
0.716509 0.636332 i 
0.721356 0.642015 i 
0.726244 0.647772 i 
0.731177 0.653606 i 
0.736134 0.659546 i 
0.741168 0.665548 i 
0.746256 0.67164 i 
0.751404 0.677829 i 
0.756615 0.68412 i 
0.761895 0.690522 i 
0.767249 0.697039 i 
0.772682 0.703681 i 
0.778202 0.710457 i 
0.783815 0.717376 i 
0.78953 0.72445 i 
0.795356 0.731691 i 
0.801302 0.739113 i 
0.807382 0.746733 i 
0.813608 0.754569 i 
0.819997 0.762643 i 
0.826568 0.770982 i 
0.833342 0.779614 i 
0.840346 0.788577 i 
0.847612 0.797914 i 
0.855182 0.807681 i 
0.863105 0.817948 i 
0.871449 0.828804 i 
0.880301 0.84037 i 
0.889809 0.852789 i 
0.900106 0.866359 i 
0.9115 0.881438 i 
0.924489 0.8987 i 
0.940103 0.919537 i 
0.961392 0.948107 i 
0.982764 0.976786 i 
0.984584 0.979237 i 
0.986672 0.981995 i 
0.989118 0.9853 i 
0.992304 0.989607 i 
1 1 i 


==> poludniki/poludnik-0.58.txt <==
0 0 i 
0.00770128 0.00513618 i 
0.0133077 0.00892331 i 
0.0171824 0.011519 i 
0.020304 0.0136529 i 
0.0230237 0.0154811 i 
0.0242695 0.0163187 i 
0.0687233 0.0462039 i 
0.0941004 0.0634281 i 
0.113996 0.0769793 i 
0.13092 0.0885715 i 
0.145912 0.0988972 i 
0.159517 0.10832 i 
0.172037 0.117084 i 
0.183743 0.125286 i 
0.194761 0.133048 i 
0.205203 0.140445 i 
0.215152 0.147533 i 
0.224674 0.154354 i 
0.233822 0.160943 i 
0.242639 0.167329 i 
0.251159 0.173535 i 
0.259411 0.17958 i 
0.267423 0.185481 i 
0.275213 0.191251 i 
0.282802 0.196903 i 
0.290204 0.202447 i 
0.297435 0.207893 i 
0.304507 0.213248 i 
0.311431 0.218521 i 
0.318216 0.223717 i 
0.324873 0.228843 i 
0.331408 0.233904 i 
0.337829 0.238905 i 
0.344144 0.243849 i 
0.350357 0.248742 i 
0.356475 0.253586 i 
0.362476 0.25841 i 
0.368417 0.263168 i 
0.374277 0.267887 i 
0.38006 0.27257 i 
0.38577 0.277219 i 
0.39141 0.281837 i 
0.396983 0.286427 i 
0.402492 0.290989 i 
0.407941 0.295526 i 
0.413332 0.30004 i 
0.418667 0.304532 i 
0.42395 0.309005 i 
0.429181 0.31346 i 
0.434364 0.317898 i 
0.439501 0.322321 i 
0.444593 0.326729 i 
0.449642 0.331126 i 
0.454651 0.335511 i 
0.45962 0.339886 i 
0.464551 0.344253 i 
0.469447 0.348612 i 
0.474308 0.352964 i 
0.479136 0.357311 i 
0.483932 0.361653 i 
0.488697 0.365992 i 
0.493434 0.370329 i 
0.498142 0.374664 i 
0.502824 0.378999 i 
0.50748 0.383334 i 
0.512112 0.38767 i 
0.516721 0.392009 i 
0.521307 0.396352 i 
0.525872 0.400698 i 
0.530417 0.40505 i 
0.534943 0.409407 i 
0.539451 0.413771 i 
0.543941 0.418143 i 
0.548415 0.422523 i 
0.552874 0.426913 i 
0.557318 0.431313 i 
0.561749 0.435725 i 
0.566167 0.440148 i 
0.570574 0.444585 i 
0.574969 0.449035 i 
0.579355 0.453501 i 
0.583732 0.457982 i 
0.5881 0.462479 i 
0.592461 0.466994 i 
0.596816 0.471528 i 
0.601165 0.476082 i 
0.60551 0.480656 i 
0.609851 0.485252 i 
0.614188 0.48987 i 
0.618524 0.494512 i 
0.622859 0.499179 i 
0.627194 0.503872 i 
0.63153 0.508593 i 
0.635867 0.513341 i 
0.640207 0.51812 i 
0.644552 0.522929 i 
0.648901 0.527771 i 
0.653255 0.532647 i 
0.657617 0.537558 i 
0.661988 0.542505 i 
0.666367 0.547491 i 
0.670757 0.552517 i 
0.675158 0.557584 i 
0.679573 0.562695 i 
0.684002 0.567851 i 
0.688447 0.573055 i 
0.69291 0.578308 i 
0.697391 0.583613 i 
0.701892 0.588972 i 
0.706416 0.594387 i 
0.710963 0.599861 i 
0.715537 0.605398 i 
0.720138 0.610999 i 
0.724769 0.616668 i 
0.729433 0.622409 i 
0.734131 0.628224 i 
0.738867 0.634119 i 
0.743642 0.640097 i 
0.748484 0.646136 i 
0.753349 0.652294 i 
0.758263 0.65855 i 
0.763231 0.664909 i 
0.768257 0.671379 i 
0.773345 0.677965 i 
0.778501 0.684676 i 
0.783729 0.691519 i 
0.789037 0.698505 i 
0.79443 0.705644 i 
0.799917 0.712947 i 
0.805506 0.720427 i 
0.811207 0.7281 i 
0.817031 0.735983 i 
0.822992 0.744095 i 
0.829104 0.752459 i 
0.835384 0.761102 i 
0.841854 0.770055 i 
0.848539 0.779358 i 
0.85547 0.789056 i 
0.862684 0.799207 i 
0.87023 0.809884 i 
0.87817 0.821182 i 
0.886589 0.833227 i 
0.895624 0.846168 i 
0.905401 0.860318 i 
0.916212 0.876052 i 
0.928527 0.894075 i 
0.94332 0.915845 i 
0.963505 0.945677 i 
0.983681 0.97573 i 
0.985404 0.978294 i 
0.987382 0.981177 i 
0.989697 0.984632 i 
0.992713 0.989136 i 
1 1 i 


==> poludniki/poludnik-0.60.txt <==
0 0 i 
0.00804076 0.00485381 i 
0.0138963 0.00843267 i 
0.0179427 0.0108852 i 
0.0212033 0.0129023 i 
0.0240435 0.0146299 i 
0.0253446 0.0154214 i 
0.071754 0.04367 i 
0.0982962 0.0599114 i 
0.119053 0.0727293 i 
0.1367 0.0837027 i 
0.152321 0.0934845 i 
0.166488 0.102418 i 
0.179517 0.110734 i 
0.191692 0.118521 i 
0.203143 0.125897 i 
0.213988 0.132931 i 
0.224314 0.139675 i 
0.234191 0.146172 i 
0.243674 0.152452 i 
0.252807 0.158543 i 
0.261627 0.164466 i 
0.270165 0.170241 i 
0.278447 0.175881 i 
0.286496 0.181401 i 
0.294331 0.186812 i 
0.30197 0.192124 i 
0.309426 0.197346 i 
0.316713 0.202485 i 
0.323842 0.207548 i 
0.330825 0.212542 i 
0.33767 0.217471 i 
0.344387 0.222342 i 
0.350982 0.227158 i 
0.357462 0.231924 i 
0.363834 0.236643 i 
0.370105 0.24132 i 
0.376251 0.24598 i 
0.382333 0.25058 i 
0.388327 0.255145 i 
0.394238 0.25968 i 
0.40007 0.264184 i 
0.405827 0.268662 i 
0.411511 0.273115 i 
0.417128 0.277546 i 
0.422678 0.281955 i 
0.428166 0.286345 i 
0.433593 0.290717 i 
0.438963 0.295074 i 
0.444277 0.299415 i 
0.449539 0.303744 i 
0.45475 0.308062 i 
0.459912 0.312369 i 
0.465027 0.316666 i 
0.470097 0.320957 i 
0.475124 0.32524 i 
0.48011 0.329518 i 
0.485055 0.333792 i 
0.489962 0.338062 i 
0.494833 0.34233 i 
0.499668 0.346597 i 
0.504468 0.350864 i 
0.509236 0.355131 i 
0.513973 0.359401 i 
0.518679 0.363672 i 
0.523357 0.367948 i 
0.528006 0.372228 i 
0.532629 0.376514 i 
0.537227 0.380805 i 
0.541799 0.385104 i 
0.546349 0.389412 i 
0.550876 0.393728 i 
0.555381 0.398054 i 
0.559867 0.402391 i 
0.564332 0.406739 i 
0.568779 0.4111 i 
0.573209 0.415475 i 
0.577622 0.419863 i 
0.582019 0.424267 i 
0.586402 0.428687 i 
0.59077 0.433124 i 
0.595126 0.437579 i 
0.599469 0.442053 i 
0.603801 0.446547 i 
0.608123 0.451062 i 
0.612435 0.455598 i 
0.616739 0.460157 i 
0.621035 0.464741 i 
0.625324 0.469349 i 
0.629607 0.473983 i 
0.633885 0.478644 i 
0.638159 0.483334 i 
0.642429 0.488053 i 
0.646698 0.492803 i 
0.650965 0.497585 i 
0.655231 0.5024 i 
0.659499 0.50725 i 
0.663768 0.512136 i 
0.668039 0.517059 i 
0.672315 0.522022 i 
0.676595 0.527025 i 
0.680881 0.53207 i 
0.685174 0.537159 i 
0.689476 0.542295 i 
0.693787 0.547477 i 
0.698109 0.55271 i 
0.702444 0.557994 i 
0.706792 0.563332 i 
0.711155 0.568726 i 
0.715534 0.574179 i 
0.719932 0.579693 i 
0.72435 0.585271 i 
0.72879 0.590916 i 
0.733254 0.596631 i 
0.737743 0.60242 i 
0.74226 0.608285 i 
0.746807 0.614232 i 
0.751387 0.620263 i 
0.756003 0.626383 i 
0.760679 0.63257 i 
0.765374 0.638884 i 
0.770113 0.645302 i 
0.7749 0.65183 i 
0.779739 0.658476 i 
0.784634 0.665247 i 
0.78959 0.67215 i 
0.794613 0.679195 i 
0.799708 0.68639 i 
0.804882 0.693748 i 
0.810141 0.701281 i 
0.815494 0.709001 i 
0.82095 0.716926 i 
0.826521 0.725072 i 
0.832217 0.733461 i 
0.838053 0.742117 i 
0.844046 0.751067 i 
0.850215 0.760345 i 
0.856584 0.76999 i 
0.863183 0.780053 i 
0.870046 0.790592 i 
0.877219 0.801684 i 
0.884761 0.813429 i 
0.892752 0.825959 i 
0.901322 0.839431 i 
0.910588 0.854169 i 
0.920827 0.870569 i 
0.93248 0.889365 i 
0.946468 0.912085 i 
0.96551 0.943277 i 
0.984579 0.974655 i 
0.986207 0.977332 i 
0.988076 0.980344 i 
0.990264 0.983953 i 
0.993114 0.988655 i 
1 1 i 


==> poludniki/poludnik-0.62.txt <==
0 0 i 
0.00838648 0.00457769 i 
0.0144958 0.00795286 i 
0.018717 0.0102654 i 
0.022177 0.012123 i 
0.0251477 0.0137461 i 
0.0265085 0.0144897 i 
0.0749373 0.0411147 i 
0.102569 0.0564712 i 
0.124202 0.0685706 i 
0.142583 0.0789367 i 
0.158843 0.0881844 i 
0.17358 0.0966365 i 
0.187126 0.104511 i 
0.199774 0.11189 i 
0.211664 0.118885 i 
0.222916 0.12556 i 
0.233625 0.131966 i 
0.24386 0.138141 i 
0.25368 0.144115 i 
0.263132 0.149913 i 
0.272254 0.155557 i 
0.281079 0.161062 i 
0.289634 0.166444 i 
0.297943 0.171715 i 
0.306025 0.176886 i 
0.313899 0.181966 i 
0.321581 0.186963 i 
0.329083 0.191885 i 
0.336418 0.196739 i 
0.343598 0.201529 i 
0.350631 0.206262 i 
0.357527 0.210941 i 
0.364294 0.215572 i 
0.370939 0.220158 i 
0.377469 0.224702 i 
0.38389 0.229209 i 
0.390235 0.233657 i 
0.396455 0.238096 i 
0.402581 0.242505 i 
0.408618 0.246888 i 
0.414571 0.251245 i 
0.420442 0.25558 i 
0.426236 0.259893 i 
0.431957 0.264188 i 
0.437606 0.268466 i 
0.443188 0.272728 i 
0.448704 0.276977 i 
0.454159 0.281213 i 
0.459553 0.285439 i 
0.46489 0.289654 i 
0.470172 0.293862 i 
0.4754 0.298063 i 
0.480578 0.302258 i 
0.485706 0.306449 i 
0.490787 0.310636 i 
0.495823 0.314822 i 
0.500815 0.319006 i 
0.505764 0.32319 i 
0.510673 0.327375 i 
0.515542 0.331562 i 
0.520374 0.335752 i 
0.52517 0.339946 i 
0.52993 0.344144 i 
0.534657 0.348349 i 
0.539351 0.35256 i 
0.544014 0.356779 i 
0.548647 0.361006 i 
0.553251 0.365243 i 
0.557827 0.369489 i 
0.562376 0.373748 i 
0.566899 0.378018 i 
0.571398 0.382301 i 
0.575874 0.386598 i 
0.580326 0.39091 i 
0.584757 0.395237 i 
0.589167 0.399581 i 
0.593558 0.403942 i 
0.597929 0.408322 i 
0.602283 0.41272 i 
0.60662 0.417139 i 
0.61094 0.421579 i 
0.615245 0.426042 i 
0.619536 0.430527 i 
0.623814 0.435036 i 
0.628079 0.439571 i 
0.632332 0.444131 i 
0.636574 0.448719 i 
0.640807 0.453335 i 
0.64503 0.457981 i 
0.649246 0.462657 i 
0.653454 0.467365 i 
0.657656 0.472106 i 
0.661852 0.476881 i 
0.666044 0.481692 i 
0.670233 0.48654 i 
0.674419 0.491426 i 
0.678603 0.496352 i 
0.682787 0.501319 i 
0.686972 0.50633 i 
0.691158 0.511385 i 
0.695347 0.516486 i 
0.699539 0.521635 i 
0.703737 0.526834 i 
0.70794 0.532085 i 
0.712151 0.53739 i 
0.716371 0.542752 i 
0.720601 0.548171 i 
0.724842 0.553652 i 
0.729097 0.559196 i 
0.733365 0.564807 i 
0.73765 0.570486 i 
0.741953 0.576238 i 
0.746275 0.582065 i 
0.75062 0.58797 i 
0.754987 0.593959 i 
0.759381 0.600034 i 
0.763803 0.606199 i 
0.768255 0.61246 i 
0.772718 0.618849 i 
0.77724 0.625316 i 
0.781802 0.631894 i 
0.786407 0.638591 i 
0.791058 0.645412 i 
0.79576 0.652366 i 
0.800516 0.659461 i 
0.805333 0.666706 i 
0.810215 0.674111 i 
0.815169 0.681689 i 
0.820201 0.689451 i 
0.825319 0.697412 i 
0.830531 0.705589 i 
0.835848 0.714001 i 
0.841282 0.722668 i 
0.846844 0.731617 i 
0.852552 0.740876 i 
0.858423 0.750481 i 
0.864479 0.760473 i 
0.870749 0.770903 i 
0.877265 0.781835 i 
0.884071 0.793347 i 
0.891221 0.805545 i 
0.89879 0.818566 i 
0.906903 0.832576 i 
0.915667 0.847912 i 
0.925343 0.864987 i 
0.936348 0.88457 i 
0.949547 0.908256 i 
0.967531 0.940756 i 
0.98551 0.973492 i 
0.98704 0.976291 i 
0.988755 0.979496 i 
0.990818 0.98326 i 
0.993505 0.988166 i 
1 1 i 


==> poludniki/poludnik-0.64.txt <==
0 0 i 
0.00873846 0.00430783 i 
0.0151061 0.00748395 i 
0.0195054 0.00965977 i 
0.0231106 0.0114067 i 
0.0262064 0.0129337 i 
0.0276245 0.0136334 i 
0.0781795 0.0386184 i 
0.106986 0.0530571 i 
0.129525 0.0644418 i 
0.148662 0.0742035 i 
0.165581 0.0829188 i 
0.180906 0.0908907 i 
0.194984 0.0983247 i 
0.20812 0.105296 i 
0.22046 0.111909 i 
0.232131 0.118225 i 
0.243231 0.124291 i 
0.253834 0.130143 i 
0.264 0.135809 i 
0.273778 0.141313 i 
0.28321 0.146674 i 
0.292328 0.151908 i 
0.301161 0.157029 i 
0.309734 0.162048 i 
0.318068 0.166976 i 
0.326182 0.171821 i 
0.334093 0.176591 i 
0.341813 0.181293 i 
0.349357 0.185933 i 
0.356736 0.190517 i 
0.363959 0.195048 i 
0.371037 0.199533 i 
0.377978 0.203974 i 
0.384789 0.208376 i 
0.391477 0.212741 i 
0.39805 0.217073 i 
0.404484 0.221399 i 
0.410841 0.225673 i 
0.417098 0.229923 i 
0.423261 0.23415 i 
0.429332 0.238356 i 
0.435316 0.242544 i 
0.441218 0.246714 i 
0.44704 0.25087 i 
0.452787 0.255012 i 
0.45846 0.259143 i 
0.464063 0.263263 i 
0.469599 0.267375 i 
0.475071 0.271479 i 
0.48048 0.275578 i 
0.485829 0.279671 i 
0.491121 0.283762 i 
0.496358 0.287849 i 
0.501541 0.291936 i 
0.506672 0.296023 i 
0.511754 0.30011 i 
0.516788 0.3042 i 
0.521776 0.308293 i 
0.526719 0.31239 i 
0.53162 0.316492 i 
0.536478 0.3206 i 
0.541297 0.324715 i 
0.546077 0.328838 i 
0.55082 0.33297 i 
0.555526 0.337112 i 
0.560198 0.341265 i 
0.564836 0.345428 i 
0.569442 0.349605 i 
0.574016 0.353795 i 
0.578561 0.357999 i 
0.583076 0.362218 i 
0.587563 0.366453 i 
0.592024 0.370705 i 
0.596459 0.374975 i 
0.600868 0.379263 i 
0.605254 0.383571 i 
0.609617 0.3879 i 
0.613958 0.39225 i 
0.618277 0.396623 i 
0.622577 0.401019 i 
0.626857 0.405439 i 
0.63112 0.409884 i 
0.635364 0.414356 i 
0.639592 0.418856 i 
0.643805 0.423383 i 
0.648003 0.427941 i 
0.652187 0.432528 i 
0.656358 0.437148 i 
0.660516 0.4418 i 
0.664664 0.446487 i 
0.668802 0.451208 i 
0.67293 0.455967 i 
0.677049 0.460763 i 
0.681161 0.465599 i 
0.685267 0.470475 i 
0.689366 0.475394 i 
0.693461 0.480356 i 
0.697553 0.485363 i 
0.701642 0.490418 i 
0.705729 0.495521 i 
0.709815 0.500674 i 
0.713902 0.50588 i 
0.717991 0.51114 i 
0.722083 0.516456 i 
0.726178 0.521831 i 
0.730279 0.527266 i 
0.734386 0.532765 i 
0.738502 0.53833 i 
0.742626 0.543963 i 
0.746762 0.549667 i 
0.750909 0.555445 i 
0.755071 0.561301 i 
0.759249 0.567238 i 
0.763444 0.573259 i 
0.767659 0.579369 i 
0.771895 0.585571 i 
0.776155 0.591871 i 
0.780442 0.598272 i 
0.784779 0.604753 i 
0.789126 0.611375 i 
0.793506 0.618115 i 
0.797924 0.62498 i 
0.802384 0.631979 i 
0.806888 0.639118 i 
0.811441 0.646407 i 
0.816048 0.653855 i 
0.820714 0.661473 i 
0.825444 0.669273 i 
0.830246 0.677269 i 
0.835125 0.685476 i 
0.840091 0.69391 i 
0.845153 0.702592 i 
0.85032 0.711544 i 
0.855607 0.720792 i 
0.861027 0.730368 i 
0.866598 0.740307 i 
0.872341 0.750654 i 
0.87828 0.761461 i 
0.884449 0.772796 i 
0.890886 0.78474 i 
0.897644 0.797404 i 
0.904792 0.810931 i 
0.912448 0.825494 i 
0.920711 0.841446 i 
0.929827 0.859218 i 
0.940187 0.879613 i 
0.952603 0.904296 i 
0.969506 0.938187 i 
0.986367 0.972376 i 
0.987806 0.975293 i 
0.989419 0.978632 i 
0.991359 0.982555 i 
0.993888 0.987668 i 
1 1 i 


==> poludniki/poludnik-0.66.txt <==
0 0 i 
0.00909676 0.00404428 i 
0.0158058 0.00696953 i 
0.0204093 0.00899533 i 
0.0241209 0.010664 i 
0.0273521 0.0120915 i 
0.0288322 0.0127456 i 
0.0814813 0.0361817 i 
0.111483 0.0497231 i 
0.134942 0.0604085 i 
0.154849 0.069578 i 
0.172437 0.0777713 i 
0.188359 0.0852717 i 
0.202975 0.0922725 i 
0.216606 0.0988418 i 
0.229402 0.105079 i 
0.241497 0.111041 i 
0.252993 0.116772 i 
0.263967 0.122304 i 
0.274482 0.127666 i 
0.28459 0.132878 i 
0.294333 0.137959 i 
0.303745 0.142924 i 
0.312858 0.147785 i 
0.321697 0.152554 i 
0.330284 0.157239 i 
0.338639 0.16185 i 
0.346778 0.166393 i 
0.354718 0.170875 i 
0.36247 0.175301 i 
0.370047 0.179677 i 
0.37746 0.184007 i 
0.384719 0.188295 i 
0.391832 0.192546 i 
0.398807 0.196762 i 
0.405652 0.200947 i 
0.412374 0.205103 i 
0.419006 0.209211 i 
0.425499 0.213318 i 
0.431886 0.217405 i 
0.438171 0.221473 i 
0.44436 0.225524 i 
0.450456 0.22956 i 
0.456463 0.233584 i 
0.462385 0.237596 i 
0.468226 0.241599 i 
0.473988 0.245593 i 
0.479675 0.249581 i 
0.48529 0.253564 i 
0.490835 0.257543 i 
0.496314 0.261519 i 
0.501728 0.265494 i 
0.50708 0.269469 i 
0.512371 0.273445 i 
0.517606 0.277423 i 
0.522784 0.281404 i 
0.527908 0.285389 i 
0.532981 0.289379 i 
0.538003 0.293376 i 
0.542977 0.29738 i 
0.547903 0.301392 i 
0.552784 0.305413 i 
0.557622 0.309444 i 
0.562417 0.313486 i 
0.567171 0.317541 i 
0.571885 0.321608 i 
0.576561 0.325688 i 
0.581199 0.329784 i 
0.585802 0.333894 i 
0.59037 0.338022 i 
0.594905 0.342166 i 
0.599407 0.346329 i 
0.603878 0.350511 i 
0.608319 0.354712 i 
0.61273 0.358935 i 
0.617113 0.363179 i 
0.621469 0.367447 i 
0.625799 0.371738 i 
0.630104 0.376053 i 
0.634385 0.380394 i 
0.638642 0.384762 i 
0.642877 0.389157 i 
0.647091 0.393581 i 
0.651284 0.398034 i 
0.655457 0.402519 i 
0.659612 0.407035 i 
0.663749 0.411583 i 
0.667869 0.416166 i 
0.671973 0.420784 i 
0.676062 0.425439 i 
0.680137 0.430131 i 
0.684198 0.434862 i 
0.688247 0.439633 i 
0.692285 0.444446 i 
0.696312 0.449302 i 
0.700329 0.454203 i 
0.704337 0.459149 i 
0.708338 0.464143 i 
0.712332 0.469187 i 
0.71632 0.474281 i 
0.720303 0.479429 i 
0.724283 0.484631 i 
0.728259 0.489889 i 
0.732234 0.495207 i 
0.736209 0.500585 i 
0.740185 0.506026 i 
0.744162 0.511533 i 
0.748142 0.517108 i 
0.752127 0.522753 i 
0.756118 0.528472 i 
0.760116 0.534268 i 
0.764122 0.540143 i 
0.768139 0.546101 i 
0.772168 0.552146 i 
0.776211 0.558281 i 
0.780269 0.56451 i 
0.784344 0.570838 i 
0.788439 0.57727 i 
0.792556 0.58381 i 
0.796675 0.590492 i 
0.800843 0.597266 i 
0.805041 0.604166 i 
0.809271 0.6112 i 
0.813538 0.618374 i 
0.817843 0.625698 i 
0.822192 0.63318 i 
0.826589 0.640831 i 
0.831039 0.648661 i 
0.835546 0.656684 i 
0.840117 0.664914 i 
0.844759 0.673366 i 
0.849479 0.682059 i 
0.854286 0.691012 i 
0.859191 0.70025 i 
0.864203 0.709801 i 
0.869339 0.719695 i 
0.874612 0.729972 i 
0.880044 0.740677 i 
0.885658 0.751866 i 
0.891483 0.763608 i 
0.897557 0.77599 i 
0.903929 0.789125 i 
0.910663 0.803164 i 
0.917871 0.81829 i 
0.925642 0.834867 i 
0.934209 0.853346 i 
0.943937 0.874567 i 
0.955586 0.900265 i 
0.971433 0.935571 i 
0.987254 0.971168 i 
0.9886 0.974213 i 
0.990147 0.977642 i 
0.991954 0.981747 i 
0.994308 0.987097 i 
1 1 i 


==> poludniki/poludnik-0.68.txt <==
0 0 i 
0.00946141 0.00378709 i 
0.0164396 0.00652403 i 
0.0212279 0.00841991 i 
0.0251503 0.0099404 i 
0.0285195 0.0112709 i 
0.0300628 0.0118805 i 
0.084843 0.0338049 i 
0.116131 0.0464212 i 
0.140541 0.0564126 i 
0.161241 0.0649937 i 
0.179519 0.0726676 i 
0.196055 0.0796985 i 
0.211227 0.0862674 i 
0.225366 0.0924359 i 
0.238631 0.0982974 i 
0.251162 0.103905 i 
0.263064 0.1093 i 
0.274418 0.114512 i 
0.285292 0.119568 i 
0.295737 0.124487 i 
0.305798 0.129286 i 
0.315512 0.133979 i 
0.324911 0.138578 i 
0.334021 0.143094 i 
0.342865 0.147535 i 
0.351465 0.151908 i 
0.359837 0.156221 i 
0.367998 0.160479 i 
0.375961 0.164688 i 
0.38374 0.168853 i 
0.391344 0.172978 i 
0.398785 0.177066 i 
0.406072 0.181122 i 
0.413213 0.185148 i 
0.420216 0.189148 i 
0.427088 0.193124 i 
0.433863 0.197056 i 
0.440492 0.200992 i 
0.447007 0.204911 i 
0.453415 0.208815 i 
0.459719 0.212707 i 
0.465925 0.216588 i 
0.472035 0.22046 i 
0.478055 0.224324 i 
0.483988 0.228182 i 
0.489837 0.232036 i 
0.495606 0.235887 i 
0.501297 0.239735 i 
0.506913 0.243584 i 
0.512458 0.247433 i 
0.517933 0.251284 i 
0.523341 0.255138 i 
0.528685 0.258996 i 
0.533967 0.262859 i 
0.539188 0.266729 i 
0.544351 0.270606 i 
0.549458 0.274492 i 
0.55451 0.278386 i 
0.55951 0.282292 i 
0.564459 0.286208 i 
0.569358 0.290136 i 
0.574209 0.294078 i 
0.579015 0.298034 i 
0.583775 0.302004 i 
0.588492 0.305991 i 
0.593167 0.309994 i 
0.597801 0.314015 i 
0.602396 0.318054 i 
0.606953 0.322113 i 
0.611472 0.326192 i 
0.615956 0.330293 i 
0.620405 0.334415 i 
0.62482 0.338561 i 
0.629203 0.342731 i 
0.633554 0.346926 i 
0.637875 0.351146 i 
0.642167 0.355394 i 
0.64643 0.359669 i 
0.650666 0.363973 i 
0.654875 0.368307 i 
0.659059 0.372672 i 
0.663218 0.377068 i 
0.667354 0.381498 i 
0.671467 0.385962 i 
0.675558 0.39046 i 
0.679629 0.394996 i 
0.683679 0.399568 i 
0.687711 0.40418 i 
0.691724 0.408831 i 
0.69572 0.413524 i 
0.699699 0.41826 i 
0.703663 0.423039 i 
0.707613 0.427864 i 
0.711549 0.432736 i 
0.715472 0.437656 i 
0.719383 0.442627 i 
0.723284 0.447649 i 
0.727175 0.452724 i 
0.731056 0.457855 i 
0.73493 0.463042 i 
0.738797 0.468289 i 
0.742658 0.473597 i 
0.746514 0.478968 i 
0.750367 0.484405 i 
0.754217 0.48991 i 
0.758066 0.495485 i 
0.761914 0.501133 i 
0.765763 0.506857 i 
0.769615 0.51266 i 
0.773471 0.518544 i 
0.777331 0.524514 i 
0.781199 0.530572 i 
0.785074 0.536723 i 
0.788959 0.54297 i 
0.792856 0.549318 i 
0.796767 0.555771 i 
0.800693 0.562335 i 
0.804636 0.569014 i 
0.808577 0.575841 i 
0.812563 0.582768 i 
0.816574 0.58983 i 
0.820613 0.597032 i 
0.824682 0.604384 i 
0.828785 0.611894 i 
0.832927 0.619572 i 
0.83711 0.627428 i 
0.841339 0.635474 i 
0.84562 0.643724 i 
0.849958 0.652192 i 
0.85436 0.660894 i 
0.858832 0.66985 i 
0.863382 0.67908 i 
0.86802 0.688611 i 
0.872757 0.69847 i 
0.877606 0.70869 i 
0.882581 0.719313 i 
0.887701 0.730385 i 
0.892988 0.741966 i 
0.89847 0.754126 i 
0.904181 0.766957 i 
0.910166 0.780577 i 
0.916487 0.795144 i 
0.923248 0.810849 i 
0.93053 0.82807 i 
0.938551 0.847279 i 
0.947652 0.869352 i 
0.95854 0.896098 i 
0.973312 0.932908 i 
0.988119 0.969937 i 
0.989374 0.973112 i 
0.990777 0.976745 i 
0.992468 0.981015 i 
0.994671 0.98658 i 
1 1 i 


==> poludniki/poludnik-0.70.txt <==
0 0 i 
0.00992627 0.00347464 i 
0.0171659 0.0060362 i 
0.0221661 0.00778982 i 
0.0261368 0.009277 i 
0.0296381 0.0105185 i 
0.031242 0.0110874 i 
0.08837 0.0314194 i 
0.120863 0.0432036 i 
0.146239 0.0525171 i 
0.167746 0.0605228 i 
0.186726 0.0676883 i 
0.203885 0.074259 i 
0.219684 0.0803608 i 
0.234342 0.0861325 i 
0.248086 0.0916218 i 
0.261061 0.096878 i 
0.273377 0.101939 i 
0.285119 0.106833 i 
0.296356 0.111584 i 
0.307144 0.11621 i 
0.317529 0.120728 i 
0.327549 0.12515 i 
0.337237 0.129487 i 
0.346622 0.133749 i 
0.355727 0.137944 i 
0.364574 0.142079 i 
0.373181 0.146161 i 
0.381565 0.150194 i 
0.389741 0.154184 i 
0.397722 0.158136 i 
0.405519 0.162053 i 
0.413143 0.165939 i 
0.420604 0.169797 i 
0.42791 0.17363 i 
0.43507 0.177442 i 
0.442091 0.181235 i 
0.449008 0.184988 i 
0.455772 0.188749 i 
0.462414 0.192497 i 
0.468942 0.196234 i 
0.475361 0.199962 i 
0.481674 0.203684 i 
0.487886 0.2074 i 
0.494001 0.211111 i 
0.500023 0.214821 i 
0.505956 0.218529 i 
0.511803 0.222238 i 
0.517567 0.225948 i 
0.523252 0.229661 i 
0.528859 0.233378 i 
0.534392 0.2371 i 
0.539853 0.240828 i 
0.545245 0.244563 i 
0.55057 0.248307 i 
0.55583 0.25206 i 
0.561027 0.255824 i 
0.566164 0.259599 i 
0.571242 0.263387 i 
0.576263 0.267187 i 
0.581229 0.271002 i 
0.586142 0.274833 i 
0.591002 0.278679 i 
0.595813 0.282542 i 
0.600575 0.286424 i 
0.605289 0.290324 i 
0.609958 0.294244 i 
0.614583 0.298184 i 
0.619164 0.302146 i 
0.623704 0.306131 i 
0.628203 0.310139 i 
0.632662 0.314172 i 
0.637084 0.318229 i 
0.641468 0.322313 i 
0.645817 0.326424 i 
0.65013 0.330563 i 
0.654411 0.334731 i 
0.658658 0.338929 i 
0.662874 0.343158 i 
0.667059 0.34742 i 
0.671214 0.351714 i 
0.675341 0.356043 i 
0.67944 0.360406 i 
0.683513 0.364807 i 
0.68756 0.369244 i 
0.691582 0.373721 i 
0.695579 0.378237 i 
0.699554 0.382794 i 
0.703507 0.387394 i 
0.707439 0.392037 i 
0.71135 0.396725 i 
0.715242 0.40146 i 
0.719116 0.406243 i 
0.722972 0.411075 i 
0.726811 0.415957 i 
0.730634 0.420893 i 
0.734443 0.425882 i 
0.738238 0.430927 i 
0.74202 0.43603 i 
0.74579 0.441193 i 
0.749549 0.446417 i 
0.753298 0.451704 i 
0.757039 0.457058 i 
0.760771 0.462479 i 
0.764496 0.467971 i 
0.768216 0.473535 i 
0.771931 0.479175 i 
0.775642 0.484893 i 
0.779352 0.490692 i 
0.78306 0.496576 i 
0.786769 0.502546 i 
0.790479 0.508608 i 
0.794192 0.514765 i 
0.79791 0.521019 i 
0.801635 0.527377 i 
0.805367 0.533842 i 
0.809108 0.540418 i 
0.812861 0.547112 i 
0.816628 0.553928 i 
0.820389 0.560901 i 
0.824189 0.567981 i 
0.82801 0.575203 i 
0.831854 0.582574 i 
0.835723 0.590104 i 
0.839622 0.597801 i 
0.843553 0.605675 i 
0.847521 0.613738 i 
0.851529 0.622002 i 
0.855582 0.63048 i 
0.859686 0.639188 i 
0.863846 0.648143 i 
0.868069 0.657365 i 
0.872362 0.666876 i 
0.876734 0.676703 i 
0.881196 0.686875 i 
0.885758 0.697427 i 
0.890436 0.708402 i 
0.895246 0.719848 i 
0.900208 0.731827 i 
0.905349 0.744413 i 
0.9107 0.757703 i 
0.916303 0.771818 i 
0.922215 0.786924 i 
0.928495 0.803278 i 
0.935299 0.821153 i 
0.942785 0.841105 i 
0.951273 0.864044 i 
0.961461 0.891791 i 
0.975198 0.930113 i 
0.988913 0.968758 i 
0.990083 0.972058 i 
0.991467 0.975717 i 
0.993032 0.980176 i 
0.995069 0.985987 i 
1 1 i 


==> poludniki/poludnik-0.72.txt <==
0 0 i 
0.0103055 0.00323198 i 
0.0178235 0.00561457 i 
0.0230156 0.00724524 i 
0.0272673 0.00855131 i 
0.0309201 0.00969557 i 
0.0325933 0.0102199 i 
0.0919621 0.0290991 i 
0.125826 0.0399791 i 
0.152214 0.0486116 i 
0.174566 0.0560386 i 
0.194279 0.0626921 i 
0.212091 0.0687987 i 
0.228415 0.0745159 i 
0.243607 0.0798924 i 
0.257844 0.0850104 i 
0.271275 0.0899156 i 
0.284016 0.0946424 i 
0.296156 0.0992179 i 
0.307767 0.103663 i 
0.318906 0.107997 i 
0.329622 0.112232 i 
0.339954 0.116381 i 
0.349938 0.120454 i 
0.359603 0.12446 i 
0.368974 0.128407 i 
0.378073 0.132301 i 
0.386919 0.136148 i 
0.39553 0.139953 i 
0.403922 0.143721 i 
0.412107 0.147456 i 
0.420099 0.151161 i 
0.427908 0.154841 i 
0.435544 0.158498 i 
0.443017 0.162134 i 
0.450335 0.165754 i 
0.457506 0.169358 i 
0.464508 0.172972 i 
0.471404 0.176553 i 
0.478174 0.180125 i 
0.484821 0.183691 i 
0.491352 0.187252 i 
0.49777 0.190809 i 
0.504082 0.194364 i 
0.51029 0.197918 i 
0.5164 0.201474 i 
0.522414 0.205032 i 
0.528336 0.208593 i 
0.53417 0.212159 i 
0.539919 0.215731 i 
0.545586 0.21931 i 
0.551173 0.222897 i 
0.556683 0.226494 i 
0.562119 0.230101 i 
0.567483 0.233719 i 
0.572778 0.23735 i 
0.578005 0.240994 i 
0.583167 0.244653 i 
0.588266 0.248327 i 
0.593304 0.252017 i 
0.598282 0.255724 i 
0.603203 0.25945 i 
0.608068 0.263195 i 
0.612878 0.266959 i 
0.617636 0.270745 i 
0.622343 0.274552 i 
0.627001 0.278383 i 
0.63161 0.282237 i 
0.636172 0.286115 i 
0.640688 0.290019 i 
0.645161 0.293949 i 
0.649591 0.297907 i 
0.653979 0.301894 i 
0.658326 0.305909 i 
0.662634 0.309955 i 
0.666904 0.314032 i 
0.671137 0.318141 i 
0.675334 0.322284 i 
0.679496 0.32646 i 
0.683624 0.330673 i 
0.687719 0.334921 i 
0.691783 0.339208 i 
0.695816 0.343532 i 
0.699818 0.347897 i 
0.703792 0.352303 i 
0.707738 0.35675 i 
0.711657 0.361242 i 
0.71555 0.365778 i 
0.719418 0.37036 i 
0.723262 0.374989 i 
0.727082 0.379668 i 
0.73088 0.384396 i 
0.734657 0.389177 i 
0.738413 0.39401 i 
0.742149 0.398899 i 
0.745867 0.403844 i 
0.749567 0.408848 i 
0.75325 0.413912 i 
0.756917 0.419037 i 
0.760569 0.424227 i 
0.764208 0.429483 i 
0.767833 0.434807 i 
0.771446 0.440202 i 
0.775049 0.44567 i 
0.778641 0.451212 i 
0.782225 0.456833 i 
0.785801 0.462534 i 
0.78937 0.468319 i 
0.792934 0.474191 i 
0.796493 0.480152 i 
0.80005 0.486207 i 
0.803605 0.492358 i 
0.80716 0.49861 i 
0.810715 0.504967 i 
0.814274 0.511433 i 
0.817836 0.518013 i 
0.821405 0.524712 i 
0.824981 0.531535 i 
0.828566 0.538489 i 
0.832185 0.54555 i 
0.835795 0.552783 i 
0.839422 0.560166 i 
0.843067 0.567708 i 
0.846733 0.575417 i 
0.850423 0.583303 i 
0.854141 0.591376 i 
0.85789 0.599648 i 
0.861673 0.608132 i 
0.865496 0.616842 i 
0.869362 0.625795 i 
0.873278 0.635008 i 
0.877249 0.644501 i 
0.881283 0.6543 i 
0.885388 0.664429 i 
0.889572 0.674922 i 
0.893848 0.685814 i 
0.898227 0.697148 i 
0.902726 0.708978 i 
0.907363 0.721366 i 
0.912163 0.73439 i 
0.917155 0.748151 i 
0.922377 0.762776 i 
0.927882 0.778437 i 
0.933762 0.795343 i 
0.940082 0.813903 i 
0.947031 0.834631 i 
0.954902 0.858477 i 
0.964302 0.887406 i 
0.977032 0.927267 i 
0.98978 0.967407 i 
0.990859 0.970849 i 
0.992064 0.974786 i 
0.993519 0.979416 i 
0.995413 0.985451 i 
1 1 i 


==> poludniki/poludnik-0.74.txt <==
0 0 i 
0.0106912 0.00299591 i 
0.018577 0.00515391 i 
0.023989 0.00665027 i 
0.0283552 0.00788628 i 
0.0321538 0.00894136 i 
0.0338938 0.00942482 i 
0.0957287 0.0267793 i 
0.13088 0.0368462 i 
0.158299 0.0448155 i 
0.181509 0.0516782 i 
0.201968 0.0578317 i 
0.220442 0.0634847 i 
0.237364 0.0687829 i 
0.253103 0.0737692 i 
0.267842 0.0785201 i 
0.28174 0.0830776 i 
0.294914 0.0874736 i 
0.30746 0.0917327 i 
0.31945 0.0958748 i 
0.330946 0.0999158 i 
0.341999 0.103869 i 
0.352649 0.107746 i 
0.362933 0.111555 i 
0.372882 0.115306 i 
0.382521 0.119004 i 
0.391875 0.122656 i 
0.400963 0.126267 i 
0.409803 0.129843 i 
0.418412 0.133387 i 
0.426803 0.136903 i 
0.43499 0.140395 i 
0.442984 0.143866 i 
0.450796 0.147319 i 
0.458435 0.150756 i 
0.465911 0.15418 i 
0.473231 0.157593 i 
0.480431 0.160976 i 
0.487461 0.164373 i 
0.494356 0.167765 i 
0.501121 0.171154 i 
0.507763 0.174541 i 
0.514286 0.177928 i 
0.520695 0.181317 i 
0.526995 0.184709 i 
0.533189 0.188104 i 
0.539282 0.191505 i 
0.545277 0.194913 i 
0.551178 0.198329 i 
0.556988 0.201754 i 
0.56271 0.205189 i 
0.568347 0.208635 i 
0.573903 0.212093 i 
0.579379 0.215565 i 
0.584778 0.219051 i 
0.590103 0.222553 i 
0.595355 0.226071 i 
0.600538 0.229606 i 
0.605653 0.23316 i 
0.610703 0.236732 i 
0.615688 0.240325 i 
0.620612 0.243939 i 
0.625475 0.247575 i 
0.63028 0.251234 i 
0.635028 0.254917 i 
0.639722 0.258624 i 
0.644361 0.262358 i 
0.648949 0.266118 i 
0.653485 0.269905 i 
0.657973 0.273722 i 
0.662413 0.277567 i 
0.666806 0.281443 i 
0.671153 0.285351 i 
0.675457 0.289291 i 
0.679718 0.293265 i 
0.683938 0.297273 i 
0.688116 0.301316 i 
0.692256 0.305396 i 
0.696357 0.309513 i 
0.700421 0.31367 i 
0.704449 0.317866 i 
0.708442 0.322103 i 
0.712402 0.326382 i 
0.716328 0.330704 i 
0.720222 0.335071 i 
0.724085 0.339484 i 
0.727917 0.343944 i 
0.731721 0.348453 i 
0.735497 0.353011 i 
0.739245 0.357621 i 
0.742968 0.362283 i 
0.746665 0.367 i 
0.750337 0.371772 i 
0.753986 0.376602 i 
0.757612 0.381491 i 
0.761217 0.386441 i 
0.764801 0.391454 i 
0.768366 0.396531 i 
0.771911 0.401675 i 
0.775439 0.406887 i 
0.77895 0.41217 i 
0.782445 0.417527 i 
0.785924 0.422959 i 
0.78939 0.428468 i 
0.792844 0.434058 i 
0.796285 0.439732 i 
0.799715 0.445491 i 
0.803136 0.45134 i 
0.806548 0.457281 i 
0.809953 0.463317 i 
0.813352 0.469453 i 
0.816745 0.475692 i 
0.820135 0.482038 i 
0.823523 0.488495 i 
0.82691 0.495068 i 
0.830298 0.501763 i 
0.833688 0.508583 i 
0.837082 0.515535 i 
0.840482 0.522625 i 
0.843869 0.529888 i 
0.847286 0.537273 i 
0.850715 0.544818 i 
0.854159 0.55253 i 
0.857619 0.560419 i 
0.861099 0.568494 i 
0.864601 0.576767 i 
0.868128 0.58525 i 
0.871685 0.593956 i 
0.875276 0.602901 i 
0.878904 0.6121 i 
0.882575 0.621574 i 
0.886295 0.631342 i 
0.89007 0.641431 i 
0.893907 0.651868 i 
0.897815 0.662686 i 
0.901805 0.673923 i 
0.905887 0.685625 i 
0.910077 0.697845 i 
0.914392 0.71065 i 
0.918854 0.724122 i 
0.92349 0.738363 i 
0.928336 0.753509 i 
0.93344 0.769737 i 
0.938886 0.787267 i 
0.944735 0.806522 i 
0.951159 0.828039 i 
0.958429 0.852808 i 
0.967104 0.882873 i 
0.978865 0.924282 i 
0.990575 0.966106 i 
0.99157 0.969686 i 
0.992716 0.97372 i 
0.994051 0.978546 i 
0.995789 0.984836 i 
1 1 i 


==> poludniki/poludnik-0.76.txt <==
0 0 i 
0.0111828 0.00271021 i 
0.0193452 0.00470794 i 
0.0249813 0.00607428 i 
0.029529 0.00720396 i 
0.033485 0.00816757 i 
0.0352969 0.00860911 i 
0.0995663 0.0245306 i 
0.136178 0.0337197 i 
0.164585 0.0410781 i 
0.188682 0.0473833 i 
0.20991 0.0530423 i 
0.229067 0.0582458 i 
0.246672 0.0630887 i 
0.262977 0.0676847 i 
0.278237 0.0720679 i 
0.292617 0.0762768 i 
0.306241 0.0803404 i 
0.319205 0.0842813 i 
0.331588 0.0881178 i 
0.343454 0.0918643 i 
0.354853 0.0955331 i 
0.365831 0.0991343 i 
0.376424 0.102677 i 
0.386665 0.106167 i 
0.39658 0.109613 i 
0.406195 0.113019 i 
0.415531 0.116391 i 
0.424606 0.119732 i 
0.433436 0.123048 i 
0.442038 0.126341 i 
0.450424 0.129614 i 
0.458607 0.132871 i 
0.466597 0.136114 i 
0.474405 0.139346 i 
0.482039 0.142568 i 
0.489509 0.145784 i 
0.496852 0.148974 i 
0.504015 0.152181 i 
0.511035 0.155387 i 
0.517919 0.158593 i 
0.524671 0.161801 i 
0.531297 0.165012 i 
0.537802 0.168228 i 
0.54419 0.17145 i 
0.550405 0.174726 i 
0.556574 0.177965 i 
0.562639 0.181213 i 
0.568603 0.184472 i 
0.574471 0.187743 i 
0.580245 0.191027 i 
0.585929 0.194325 i 
0.591525 0.197639 i 
0.597037 0.200968 i 
0.602466 0.204315 i 
0.607816 0.20768 i 
0.613089 0.211065 i 
0.618288 0.214469 i 
0.623413 0.217895 i 
0.628469 0.221343 i 
0.633456 0.224814 i 
0.638376 0.228309 i 
0.643232 0.231828 i 
0.648025 0.235374 i 
0.652758 0.238946 i 
0.657431 0.242546 i 
0.662046 0.246175 i 
0.666605 0.249834 i 
0.67111 0.253523 i 
0.675561 0.257243 i 
0.679961 0.260997 i 
0.684311 0.264783 i 
0.688611 0.268605 i 
0.692864 0.272462 i 
0.697071 0.276355 i 
0.701232 0.280286 i 
0.70535 0.284256 i 
0.709424 0.288266 i 
0.713457 0.292317 i 
0.71745 0.29641 i 
0.721403 0.300546 i 
0.725318 0.304726 i 
0.729196 0.308953 i 
0.733037 0.313226 i 
0.736844 0.317547 i 
0.740616 0.321918 i 
0.744355 0.32634 i 
0.748062 0.330814 i 
0.751738 0.335342 i 
0.755384 0.339925 i 
0.759 0.344565 i 
0.762588 0.349263 i 
0.766149 0.354021 i 
0.769683 0.358841 i 
0.773192 0.363725 i 
0.776677 0.368673 i 
0.780137 0.373689 i 
0.783576 0.378775 i 
0.786992 0.383931 i 
0.790388 0.389161 i 
0.793764 0.394467 i 
0.797121 0.399851 i 
0.800461 0.405315 i 
0.803783 0.410863 i 
0.80709 0.416496 i 
0.810382 0.422218 i 
0.813661 0.428032 i 
0.816926 0.433941 i 
0.820181 0.439948 i 
0.823424 0.446057 i 
0.826659 0.452271 i 
0.829932 0.458534 i 
0.833151 0.464972 i 
0.836365 0.471528 i 
0.839574 0.478207 i 
0.842781 0.485015 i 
0.845987 0.491956 i 
0.849193 0.499037 i 
0.852402 0.506264 i 
0.855594 0.513673 i 
0.858812 0.521212 i 
0.862038 0.52892 i 
0.865275 0.536805 i 
0.868523 0.544876 i 
0.871787 0.553145 i 
0.875068 0.561621 i 
0.87837 0.570319 i 
0.881696 0.579253 i 
0.88505 0.588437 i 
0.888436 0.59789 i 
0.891859 0.607631 i 
0.895323 0.617683 i 
0.898835 0.628071 i 
0.902401 0.638825 i 
0.90603 0.649978 i 
0.909731 0.661572 i 
0.913515 0.673652 i 
0.917394 0.686276 i 
0.921385 0.699512 i 
0.925508 0.713447 i 
0.929787 0.728187 i 
0.934256 0.743872 i 
0.938958 0.760689 i 
0.943937 0.778926 i 
0.949318 0.798898 i 
0.955224 0.821229 i 
0.961901 0.84695 i 
0.969899 0.878122 i 
0.980642 0.92124 i 
0.991391 0.964703 i 
0.992299 0.968431 i 
0.993347 0.972632 i 
0.994566 0.977658 i 
0.996153 0.984209 i 
1 1 i 


==> poludniki/poludnik-0.78.txt <==
0 0 i 
0.0115837 0.00248928 i 
0.0201283 0.00427692 i 
0.025993 0.00551761 i 
0.0307257 0.00654451 i 
0.0347659 0.00746055 i 
0.0366472 0.0078638 i 
0.103589 0.022293 i 
0.141577 0.0306938 i 
0.171173 0.0373557 i 
0.196198 0.0431036 i 
0.21823 0.0482676 i 
0.238102 0.0530206 i 
0.256283 0.0574861 i 
0.273172 0.0616952 i 
0.288969 0.0657135 i 
0.303845 0.0695758 i 
0.31793 0.0733086 i 
0.331326 0.0769324 i 
0.344112 0.0804637 i 
0.356356 0.0839158 i 
0.368111 0.0872998 i 
0.379424 0.0906248 i 
0.390333 0.0938988 i 
0.400872 0.0971286 i 
0.41107 0.10032 i 
0.420951 0.103478 i 
0.430539 0.106608 i 
0.439852 0.109712 i 
0.448908 0.112796 i 
0.457723 0.115862 i 
0.46631 0.118913 i 
0.474683 0.121953 i 
0.482853 0.124982 i 
0.490831 0.128004 i 
0.498626 0.131021 i 
0.506246 0.134035 i 
0.513731 0.137026 i 
0.521027 0.140039 i 
0.528172 0.143053 i 
0.535171 0.146071 i 
0.542032 0.149094 i 
0.548759 0.152123 i 
0.555358 0.15516 i 
0.561833 0.158207 i 
0.56819 0.161263 i 
0.574432 0.164331 i 
0.580563 0.167411 i 
0.586588 0.170506 i 
0.59251 0.173615 i 
0.598332 0.17674 i 
0.604058 0.179882 i 
0.609691 0.183042 i 
0.615234 0.186222 i 
0.620689 0.189421 i 
0.626059 0.192641 i 
0.631347 0.195883 i 
0.636555 0.199149 i 
0.641685 0.202438 i 
0.646741 0.205752 i 
0.651723 0.209092 i 
0.656634 0.212458 i 
0.661476 0.215853 i 
0.66625 0.219276 i 
0.67096 0.222729 i 
0.675605 0.226213 i 
0.680189 0.229728 i 
0.684713 0.233275 i 
0.689177 0.236857 i 
0.693585 0.240473 i 
0.697937 0.244125 i 
0.702235 0.247813 i 
0.70648 0.251539 i 
0.710674 0.255304 i 
0.714818 0.259109 i 
0.718913 0.262954 i 
0.72296 0.266842 i 
0.726961 0.270773 i 
0.730917 0.274748 i 
0.73483 0.278769 i 
0.738699 0.282836 i 
0.742527 0.286952 i 
0.746314 0.291117 i 
0.750063 0.295333 i 
0.753772 0.2996 i 
0.757445 0.303921 i 
0.761081 0.308297 i 
0.764682 0.312729 i 
0.768249 0.317219 i 
0.771783 0.321768 i 
0.775284 0.326378 i 
0.778755 0.331051 i 
0.782195 0.335788 i 
0.785605 0.340591 i 
0.788988 0.345462 i 
0.792343 0.350404 i 
0.795672 0.355417 i 
0.798975 0.360504 i 
0.802254 0.365668 i 
0.805509 0.37091 i 
0.808742 0.376232 i 
0.811953 0.381639 i 
0.815143 0.387131 i 
0.818314 0.392712 i 
0.821467 0.398384 i 
0.824601 0.404151 i 
0.827719 0.410016 i 
0.830822 0.415981 i 
0.83391 0.422051 i 
0.836985 0.42823 i 
0.840048 0.43452 i 
0.8431 0.440927 i 
0.846142 0.447455 i 
0.849176 0.454108 i 
0.852202 0.460892 i 
0.855223 0.467811 i 
0.858239 0.474872 i 
0.861252 0.482081 i 
0.864264 0.489445 i 
0.867257 0.496999 i 
0.870271 0.504693 i 
0.87329 0.512565 i 
0.876315 0.520624 i 
0.879349 0.528879 i 
0.882393 0.537343 i 
0.88545 0.546026 i 
0.888523 0.554943 i 
0.891615 0.564107 i 
0.89473 0.573535 i 
0.897872 0.583246 i 
0.901043 0.593261 i 
0.904251 0.603601 i 
0.907499 0.614295 i 
0.910794 0.625373 i 
0.914143 0.63687 i 
0.917555 0.648829 i 
0.921039 0.661298 i 
0.924608 0.674336 i 
0.928277 0.688016 i 
0.932062 0.702427 i 
0.935988 0.717679 i 
0.940083 0.73392 i 
0.944387 0.751344 i 
0.948974 0.770188 i 
0.953887 0.79091 i 
0.959274 0.814093 i 
0.965358 0.840812 i 
0.972604 0.873281 i 
0.98241 0.918052 i 
0.992136 0.963353 i 
0.992966 0.967223 i 
0.993957 0.971524 i 
0.995064 0.976754 i 
0.996505 0.98357 i 
1 1 i 


==> poludniki/poludnik-0.80.txt <==
0 0 i 
0.0120946 0.00222285 i 
0.0209267 0.00386114 i 
0.0270243 0.00498063 i 
0.0319457 0.00590834 i 
0.0362254 0.00669822 i 
0.0381857 0.00706019 i 
0.107689 0.0201333 i 
0.147234 0.0276896 i 
0.177981 0.0337105 i 
0.203964 0.0389106 i 
0.226826 0.0435872 i 
0.247435 0.0478962 i 
0.26635 0.0519125 i 
0.283848 0.0557337 i 
0.300205 0.0593856 i 
0.315599 0.0628994 i 
0.330166 0.066299 i 
0.34401 0.069603 i 
0.357216 0.072826 i 
0.369854 0.0759802 i 
0.381884 0.0791307 i 
0.393542 0.0821774 i 
0.404777 0.0851806 i 
0.415624 0.0881466 i 
0.426111 0.0910805 i 
0.436267 0.0939871 i 
0.446113 0.0968706 i 
0.45567 0.0997346 i 
0.464957 0.102582 i 
0.47399 0.105417 i 
0.482783 0.108241 i 
0.49135 0.111057 i 
0.499702 0.113868 i 
0.507852 0.116675 i 
0.515808 0.11948 i 
0.523581 0.122286 i 
0.531208 0.125073 i 
0.538637 0.127884 i 
0.545907 0.1307 i 
0.553022 0.133523 i 
0.559991 0.136353 i 
0.566817 0.139194 i 
0.573508 0.142044 i 
0.580068 0.144907 i 
0.586502 0.147783 i 
0.592814 0.150673 i 
0.599008 0.153578 i 
0.60509 0.1565 i 
0.611062 0.15944 i 
0.616928 0.162398 i 
0.622692 0.165376 i 
0.628356 0.168374 i 
0.633924 0.171395 i 
0.639399 0.174438 i 
0.644784 0.177504 i 
0.65008 0.180596 i 
0.655292 0.183713 i 
0.660421 0.186856 i 
0.665469 0.190027 i 
0.67044 0.193227 i 
0.675334 0.196457 i 
0.680155 0.199717 i 
0.684903 0.203008 i 
0.689582 0.206332 i 
0.694192 0.20969 i 
0.698737 0.213082 i 
0.703216 0.21651 i 
0.707633 0.219974 i 
0.711988 0.223476 i 
0.716284 0.227016 i 
0.720522 0.230597 i 
0.724702 0.234218 i 
0.728828 0.237881 i 
0.7329 0.241588 i 
0.736919 0.245338 i 
0.740888 0.249134 i 
0.744806 0.252977 i 
0.748676 0.256867 i 
0.752498 0.260807 i 
0.756275 0.264797 i 
0.760006 0.268839 i 
0.763694 0.272933 i 
0.767339 0.277082 i 
0.770943 0.281287 i 
0.774506 0.28555 i 
0.77803 0.289871 i 
0.781515 0.294252 i 
0.784964 0.298696 i 
0.788376 0.303203 i 
0.791753 0.307775 i 
0.795096 0.312415 i 
0.798406 0.317123 i 
0.801684 0.321902 i 
0.804931 0.326754 i 
0.808148 0.331681 i 
0.811335 0.336684 i 
0.814494 0.341767 i 
0.817626 0.346931 i 
0.820732 0.352179 i 
0.823813 0.357513 i 
0.826869 0.362936 i 
0.829902 0.368451 i 
0.832913 0.37406 i 
0.835903 0.379766 i 
0.838872 0.385573 i 
0.841822 0.391484 i 
0.844754 0.397503 i 
0.847669 0.403632 i 
0.850567 0.409877 i 
0.853451 0.416241 i 
0.856321 0.422728 i 
0.859179 0.429343 i 
0.862025 0.436091 i 
0.864861 0.442978 i 
0.867688 0.450009 i 
0.870508 0.45719 i 
0.873321 0.464527 i 
0.87613 0.472027 i 
0.878917 0.479728 i 
0.881722 0.487579 i 
0.884528 0.495617 i 
0.887336 0.503852 i 
0.890149 0.512295 i 
0.892968 0.520957 i 
0.895796 0.529851 i 
0.898636 0.538991 i 
0.901491 0.548392 i 
0.904363 0.55807 i 
0.907255 0.568046 i 
0.910173 0.578341 i 
0.91312 0.588979 i 
0.916102 0.599988 i 
0.919123 0.6114 i 
0.92219 0.623252 i 
0.925364 0.635497 i 
0.928546 0.64837 i 
0.931802 0.661841 i 
0.935145 0.675983 i 
0.938591 0.69089 i 
0.942161 0.706678 i 
0.945881 0.723499 i 
0.949787 0.741556 i 
0.953912 0.76116 i 
0.958365 0.782656 i 
0.963241 0.806719 i 
0.968743 0.834467 i 
0.975289 0.868207 i 
0.984162 0.914711 i 
0.99294 0.961814 i 
0.993684 0.965847 i 
0.994545 0.970394 i 
0.995544 0.975832 i 
0.996845 0.982919 i 
1 1 i 


==> poludniki/poludnik-0.82.txt <==
0 0 i 
0.0125113 0.00201766 i 
0.0217406 0.00346092 i 
0.0280758 0.00446377 i 
0.0332593 0.00526268 i 
0.0376359 0.00600376 i 
0.0396725 0.00632811 i 
0.112104 0.0179402 i 
0.153162 0.0247187 i 
0.185114 0.0301039 i 
0.2121 0.03476 i 
0.235832 0.0389518 i 
0.257211 0.0428182 i 
0.27675 0.0464606 i 
0.294877 0.0498994 i 
0.311812 0.0531893 i 
0.32774 0.0563584 i 
0.342802 0.0594279 i 
0.357107 0.0624144 i 
0.370745 0.0653311 i 
0.383787 0.0681887 i 
0.396292 0.0709962 i 
0.40831 0.0737611 i 
0.419884 0.0764898 i 
0.431049 0.0791877 i 
0.441837 0.0818597 i 
0.452276 0.0845101 i 
0.462389 0.0871424 i 
0.472199 0.0897601 i 
0.481723 0.0923662 i 
0.49098 0.0949634 i 
0.499984 0.0975542 i 
0.50875 0.100141 i 
0.51729 0.102726 i 
0.525615 0.10531 i 
0.533736 0.107897 i 
0.541662 0.110487 i 
0.549434 0.113062 i 
0.556998 0.115664 i 
0.564392 0.118273 i 
0.571624 0.120892 i 
0.578699 0.123522 i 
0.585625 0.126164 i 
0.592406 0.12882 i 
0.599048 0.13149 i 
0.605557 0.134175 i 
0.611936 0.136878 i 
0.618191 0.139598 i 
0.624326 0.142338 i 
0.630343 0.145098 i 
0.636249 0.147879 i 
0.642045 0.150682 i 
0.647736 0.153508 i 
0.653324 0.156359 i 
0.658813 0.159234 i 
0.664205 0.162136 i 
0.669504 0.165066 i 
0.674712 0.168023 i 
0.679832 0.17101 i 
0.684866 0.174027 i 
0.689817 0.177076 i 
0.694687 0.180156 i 
0.699477 0.18327 i 
0.704191 0.186418 i 
0.70883 0.189602 i 
0.713396 0.192822 i 
0.717891 0.196079 i 
0.722317 0.199375 i 
0.726676 0.20271 i 
0.730969 0.206086 i 
0.735198 0.209504 i 
0.739365 0.212965 i 
0.743471 0.216469 i 
0.747518 0.220019 i 
0.751507 0.223616 i 
0.75544 0.22726 i 
0.759318 0.230953 i 
0.763142 0.234696 i 
0.766914 0.23849 i 
0.770636 0.242338 i 
0.774308 0.246239 i 
0.777931 0.250196 i 
0.781508 0.254209 i 
0.785038 0.258281 i 
0.788524 0.262413 i 
0.791966 0.266607 i 
0.795366 0.270863 i 
0.798724 0.275184 i 
0.802043 0.279571 i 
0.805322 0.284027 i 
0.808563 0.288552 i 
0.811767 0.293149 i 
0.814935 0.29782 i 
0.818069 0.302566 i 
0.821168 0.307391 i 
0.824235 0.312295 i 
0.82727 0.317281 i 
0.830274 0.322351 i 
0.833248 0.327509 i 
0.836193 0.332755 i 
0.839111 0.338094 i 
0.842001 0.343528 i 
0.844866 0.349059 i 
0.847706 0.35469 i 
0.850522 0.360426 i 
0.853316 0.366269 i 
0.856087 0.372222 i 
0.858838 0.378289 i 
0.86157 0.384474 i 
0.864282 0.390782 i 
0.866978 0.397216 i 
0.869657 0.403782 i 
0.87232 0.410483 i 
0.87497 0.417325 i 
0.877606 0.424314 i 
0.880232 0.431456 i 
0.882846 0.438756 i 
0.885452 0.446222 i 
0.888051 0.453861 i 
0.890624 0.461712 i 
0.893212 0.46972 i 
0.895798 0.477928 i 
0.898382 0.486343 i 
0.900967 0.494978 i 
0.903555 0.503845 i 
0.906149 0.512955 i 
0.908749 0.522325 i 
0.91136 0.531969 i 
0.913984 0.541907 i 
0.916623 0.552157 i 
0.919283 0.562742 i 
0.921965 0.573688 i 
0.924676 0.585024 i 
0.927419 0.596783 i 
0.930201 0.609005 i 
0.933029 0.621733 i 
0.935911 0.635023 i 
0.938856 0.648937 i 
0.941877 0.663555 i 
0.944986 0.678973 i 
0.948204 0.695313 i 
0.951554 0.712732 i 
0.955068 0.731443 i 
0.958805 0.751704 i 
0.962799 0.77401 i 
0.967167 0.798994 i 
0.972091 0.82782 i 
0.977943 0.86289 i 
0.985848 0.911303 i 
0.993672 0.960328 i 
0.994375 0.964443 i 
0.995111 0.969242 i 
0.996006 0.974891 i 
0.997171 0.982255 i 
1 1 i 


==> poludniki/poludnik-0.84.txt <==
0 0 i 
0.0130423 0.00177136 i 
0.0226637 0.00303496 i 
0.0292683 0.00391369 i 
0.0346001 0.00464423 i 
0.0392355 0.00526462 i 
0.0413587 0.00554893 i 
0.116611 0.0158384 i 
0.159374 0.021794 i 
0.192588 0.0265515 i 
0.220624 0.0306694 i 
0.245265 0.0343809 i 
0.267451 0.0378081 i 
0.287716 0.0410419 i 
0.306505 0.0440972 i 
0.324047 0.0470237 i 
0.340536 0.0498461 i 
0.356118 0.052583 i 
0.370909 0.0552491 i 
0.385 0.057856 i 
0.398466 0.0604133 i 
0.411369 0.0629289 i 
0.423761 0.0654093 i 
0.435686 0.0678603 i 
0.447182 0.0702868 i 
0.458282 0.072693 i 
0.469014 0.0750828 i 
0.479404 0.0774594 i 
0.489474 0.0798259 i 
0.499244 0.0821851 i 
0.508732 0.0845392 i 
0.517953 0.0868908 i 
0.526923 0.0892417 i 
0.535653 0.091594 i 
0.544158 0.0939495 i 
0.552446 0.0963099 i 
0.56053 0.0986767 i 
0.568385 0.101071 i 
0.576084 0.103455 i 
0.583604 0.105851 i 
0.590951 0.108258 i 
0.598132 0.110679 i 
0.605155 0.113115 i 
0.612025 0.115566 i 
0.618747 0.118034 i 
0.625327 0.12052 i 
0.63177 0.123026 i 
0.638081 0.125552 i 
0.644264 0.128099 i 
0.650323 0.130669 i 
0.656262 0.133262 i 
0.662085 0.13588 i 
0.667796 0.138523 i 
0.673398 0.141193 i 
0.678893 0.143891 i 
0.684287 0.146617 i 
0.68958 0.149373 i 
0.694777 0.152159 i 
0.699879 0.154977 i 
0.70489 0.157828 i 
0.709812 0.160713 i 
0.714648 0.163633 i 
0.719399 0.166588 i 
0.724068 0.169581 i 
0.728657 0.172611 i 
0.733169 0.175681 i 
0.737604 0.178791 i 
0.741966 0.181942 i 
0.746256 0.185136 i 
0.750475 0.188374 i 
0.754627 0.191656 i 
0.758711 0.194984 i 
0.762731 0.19836 i 
0.766687 0.201784 i 
0.770581 0.205258 i 
0.774416 0.208783 i 
0.778191 0.21236 i 
0.781909 0.215991 i 
0.785571 0.219677 i 
0.789179 0.22342 i 
0.792734 0.22722 i 
0.796237 0.23108 i 
0.799689 0.235001 i 
0.803092 0.238984 i 
0.806448 0.243031 i 
0.809756 0.247144 i 
0.813019 0.251325 i 
0.816238 0.255574 i 
0.819413 0.259894 i 
0.822547 0.264288 i 
0.825639 0.268755 i 
0.828692 0.2733 i 
0.831706 0.277923 i 
0.834683 0.282627 i 
0.837623 0.287414 i 
0.840527 0.292286 i 
0.843398 0.297246 i 
0.846234 0.302296 i 
0.849039 0.307439 i 
0.851812 0.312676 i 
0.854555 0.318012 i 
0.857269 0.323449 i 
0.859954 0.32899 i 
0.862613 0.334638 i 
0.865245 0.340397 i 
0.867852 0.346269 i 
0.870435 0.352259 i 
0.872995 0.35837 i 
0.875533 0.364608 i 
0.87805 0.370974 i 
0.880547 0.377476 i 
0.883026 0.384116 i 
0.885487 0.390901 i 
0.887931 0.397836 i 
0.89036 0.404926 i 
0.892775 0.412177 i 
0.895177 0.419597 i 
0.897568 0.427193 i 
0.899948 0.434971 i 
0.902339 0.44291 i 
0.904702 0.45108 i 
0.90706 0.45946 i 
0.909414 0.46806 i 
0.911766 0.476892 i 
0.914117 0.485967 i 
0.916469 0.495301 i 
0.918825 0.504907 i 
0.921187 0.514803 i 
0.923558 0.525008 i 
0.92594 0.535542 i 
0.928336 0.546428 i 
0.93075 0.557694 i 
0.933187 0.56937 i 
0.93565 0.58149 i 
0.938145 0.594095 i 
0.940677 0.607233 i 
0.943255 0.620959 i 
0.945886 0.635339 i 
0.948581 0.650457 i 
0.951352 0.666412 i 
0.954216 0.683332 i 
0.957195 0.701381 i 
0.960315 0.720779 i 
0.963631 0.741799 i 
0.967169 0.764952 i 
0.971036 0.7909 i 
0.975388 0.820855 i 
0.980556 0.857319 i 
0.987507 0.907731 i 
0.994451 0.958641 i 
0.995036 0.963009 i 
0.995714 0.967935 i 
0.996498 0.973825 i 
0.997519 0.981502 i 
1 1 i 


==> poludniki/poludnik-0.86.txt <==
0 0 i 
0.0135849 0.0015367 i 
0.0236071 0.00262931 i 
0.0304871 0.00338986 i 
0.0360417 0.00402353 i 
0.0408704 0.0045607 i 
0.043082 0.00480687 i 
0.121456 0.0137276 i 
0.165884 0.0189297 i 
0.200419 0.0230704 i 
0.229555 0.0266586 i 
0.255149 0.0298965 i 
0.27818 0.0328901 i 
0.299278 0.0356865 i 
0.318763 0.0383594 i 
0.336944 0.0409228 i 
0.354023 0.0433981 i 
0.370153 0.0458016 i 
0.385453 0.0481458 i 
0.40002 0.050441 i 
0.413931 0.0526955 i 
0.427252 0.0549161 i 
0.440036 0.0571086 i 
0.452329 0.0592781 i 
0.464171 0.0614288 i 
0.475597 0.0635645 i 
0.486636 0.0656886 i 
0.497314 0.067804 i 
0.507655 0.0699133 i 
0.51768 0.0720191 i 
0.527407 0.0741235 i 
0.536853 0.0762287 i 
0.546033 0.0783364 i 
0.554961 0.0804485 i 
0.56365 0.0825666 i 
0.57211 0.0846923 i 
0.580353 0.086827 i 
0.588357 0.0889909 i 
0.596193 0.0911484 i 
0.603839 0.093319 i 
0.611303 0.0955039 i 
0.618591 0.0977045 i 
0.62571 0.0999219 i 
0.632666 0.102157 i 
0.639467 0.104412 i 
0.646116 0.106686 i 
0.652619 0.108982 i 
0.658982 0.1113 i 
0.665209 0.113642 i 
0.671303 0.116008 i 
0.677271 0.1184 i 
0.683114 0.120819 i 
0.688838 0.123265 i 
0.694446 0.12574 i 
0.699941 0.128244 i 
0.705327 0.13078 i 
0.710606 0.133347 i 
0.715781 0.135948 i 
0.720857 0.138582 i 
0.725834 0.141251 i 
0.730717 0.143957 i 
0.735507 0.1467 i 
0.740207 0.149481 i 
0.74482 0.152302 i 
0.749347 0.155164 i 
0.753791 0.158067 i 
0.758154 0.161014 i 
0.762438 0.164004 i 
0.766645 0.16704 i 
0.770777 0.170123 i 
0.774836 0.173254 i 
0.778824 0.176434 i 
0.782743 0.179664 i 
0.786593 0.182946 i 
0.790378 0.186281 i 
0.794098 0.189671 i 
0.797756 0.193117 i 
0.801352 0.19662 i 
0.804889 0.200182 i 
0.808367 0.203804 i 
0.811788 0.207488 i 
0.815155 0.211236 i 
0.818467 0.215049 i 
0.821727 0.218928 i 
0.824935 0.222876 i 
0.828094 0.226894 i 
0.831204 0.230985 i 
0.834266 0.235149 i 
0.837283 0.239389 i 
0.840254 0.243706 i 
0.843182 0.248104 i 
0.846068 0.252583 i 
0.848912 0.257147 i 
0.851716 0.261796 i 
0.85448 0.266535 i 
0.857207 0.271364 i 
0.859897 0.276287 i 
0.862551 0.281306 i 
0.865171 0.286424 i 
0.867757 0.291644 i 
0.870311 0.296968 i 
0.872833 0.3024 i 
0.875324 0.307943 i 
0.877787 0.3136 i 
0.880221 0.319375 i 
0.882628 0.325271 i 
0.885009 0.331293 i 
0.887364 0.337443 i 
0.889696 0.343728 i 
0.892004 0.35015 i 
0.894291 0.356716 i 
0.896557 0.363429 i 
0.898803 0.370296 i 
0.901031 0.377321 i 
0.903241 0.384512 i 
0.905434 0.391874 i 
0.907613 0.399415 i 
0.909778 0.407141 i 
0.91193 0.415062 i 
0.914089 0.423154 i 
0.91622 0.431489 i 
0.918342 0.440046 i 
0.920457 0.448835 i 
0.922567 0.45787 i 
0.924674 0.467162 i 
0.926778 0.476727 i 
0.928883 0.486579 i 
0.93099 0.496737 i 
0.933102 0.50722 i 
0.93522 0.51805 i 
0.937349 0.529251 i 
0.939491 0.540851 i 
0.941649 0.552882 i 
0.943828 0.56538 i 
0.946032 0.578388 i 
0.948266 0.591955 i 
0.950537 0.606138 i 
0.952852 0.621009 i 
0.955221 0.636652 i 
0.957653 0.653172 i 
0.960164 0.670702 i 
0.962771 0.689414 i 
0.965499 0.709537 i 
0.968368 0.731421 i 
0.971456 0.755461 i 
0.974828 0.782419 i 
0.978619 0.813556 i 
0.983114 0.85148 i 
0.989173 0.903891 i 
0.995193 0.956918 i 
0.9957 0.961468 i 
0.996288 0.9666 i 
0.996966 0.972735 i 
0.99785 0.980732 i 
1 1 i 


==> poludniki/poludnik-0.88.txt <==
0 0 i 
0.0141396 0.0013141 i 
0.0245716 0.00224468 i 
0.031733 0.00289322 i 
0.0375155 0.00343498 i 
0.0425417 0.00389326 i 
0.0448438 0.00410328 i 
0.126534 0.0116763 i 
0.172877 0.0160748 i 
0.208833 0.0195986 i 
0.23915 0.0226562 i 
0.265767 0.0254187 i 
0.289704 0.027976 i 
0.311544 0.0303977 i 
0.331767 0.0326893 i 
0.350626 0.0348899 i 
0.36833 0.0370178 i 
0.38504 0.0390867 i 
0.400879 0.0411075 i 
0.41595 0.0430888 i 
0.430332 0.0450377 i 
0.444093 0.04696 i 
0.457291 0.0488609 i 
0.469972 0.0507446 i 
0.48218 0.0526147 i 
0.493836 0.0545285 i 
0.505195 0.0563828 i 
0.516174 0.0582323 i 
0.526798 0.0600794 i 
0.537088 0.0619263 i 
0.547064 0.063775 i 
0.556743 0.0656272 i 
0.566141 0.0674848 i 
0.575273 0.0693493 i 
0.584151 0.0712222 i 
0.592788 0.0731049 i 
0.601194 0.0749989 i 
0.609413 0.0768874 i 
0.617389 0.0788074 i 
0.625164 0.0807425 i 
0.632744 0.0826939 i 
0.640138 0.0846627 i 
0.647352 0.08665 i 
0.654394 0.0886571 i 
0.66127 0.090685 i 
0.667985 0.0927349 i 
0.674545 0.0948077 i 
0.680955 0.0969046 i 
0.68722 0.0990267 i 
0.693344 0.101175 i 
0.699333 0.103351 i 
0.705189 0.105555 i 
0.710918 0.107788 i 
0.716523 0.110052 i 
0.722008 0.112348 i 
0.727375 0.114676 i 
0.73263 0.117039 i 
0.737773 0.119436 i 
0.74281 0.121869 i 
0.747742 0.12434 i 
0.752572 0.126849 i 
0.757304 0.129397 i 
0.761939 0.131987 i 
0.766481 0.134618 i 
0.770932 0.137292 i 
0.775293 0.140011 i 
0.779568 0.142776 i 
0.783759 0.145587 i 
0.787868 0.148447 i 
0.791896 0.151356 i 
0.795846 0.154316 i 
0.799721 0.157329 i 
0.803521 0.160395 i 
0.807248 0.163516 i 
0.810905 0.166694 i 
0.814494 0.16993 i 
0.818015 0.173226 i 
0.821471 0.176582 i 
0.824864 0.180002 i 
0.828194 0.183486 i 
0.831464 0.187036 i 
0.834675 0.190653 i 
0.837828 0.194341 i 
0.840926 0.198099 i 
0.843969 0.201931 i 
0.846959 0.205837 i 
0.849897 0.209821 i 
0.852785 0.213883 i 
0.855624 0.218027 i 
0.858415 0.222253 i 
0.86116 0.226565 i 
0.863859 0.230965 i 
0.866515 0.235454 i 
0.869128 0.240036 i 
0.8717 0.244712 i 
0.874231 0.249486 i 
0.876724 0.254359 i 
0.879178 0.259336 i 
0.881596 0.264418 i 
0.883978 0.269608 i 
0.886326 0.274911 i 
0.88864 0.280328 i 
0.890922 0.285864 i 
0.893173 0.291522 i 
0.895393 0.297305 i 
0.897585 0.303218 i 
0.899749 0.309264 i 
0.901886 0.315448 i 
0.903997 0.321774 i 
0.906084 0.328248 i 
0.908146 0.334874 i 
0.910187 0.341657 i 
0.912206 0.348603 i 
0.914204 0.355718 i 
0.916183 0.363009 i 
0.918144 0.370482 i 
0.920089 0.378144 i 
0.922017 0.386004 i 
0.923931 0.394069 i 
0.925814 0.402381 i 
0.927703 0.410885 i 
0.929582 0.419624 i 
0.931451 0.428609 i 
0.933312 0.437854 i 
0.935167 0.44737 i 
0.937018 0.457174 i 
0.938865 0.467283 i 
0.940712 0.477713 i 
0.94256 0.488487 i 
0.944411 0.499625 i 
0.946321 0.511044 i 
0.948185 0.522996 i 
0.950061 0.535402 i 
0.951951 0.5483 i 
0.953861 0.561732 i 
0.955794 0.575752 i 
0.957756 0.59042 i 
0.959753 0.60581 i 
0.961793 0.622009 i 
0.963886 0.639127 i 
0.966043 0.657304 i 
0.96828 0.676718 i 
0.970618 0.697609 i 
0.973099 0.720273 i 
0.975736 0.745265 i 
0.978611 0.773307 i 
0.981839 0.805715 i 
0.985663 0.845208 i 
0.990792 0.899865 i 
0.995897 0.955156 i 
0.996329 0.959892 i 
0.996832 0.965235 i 
0.997411 0.971621 i 
0.998164 0.979945 i 
1 1 i 


==> poludniki/poludnik-0.90.txt <==
0 0 i 
0.0148219 0.00106358 i 
0.0256577 0.00184692 i 
0.0331363 0.00237966 i 
0.0391755 0.00282631 i 
0.0444242 0.00320301 i 
0.0468281 0.00337565 i 
0.131988 0.00965238 i 
0.180298 0.0132913 i 
0.217761 0.0162115 i 
0.249332 0.0187486 i 
0.277033 0.0210441 i 
0.301933 0.0231719 i 
0.324637 0.0251915 i 
0.345649 0.0271037 i 
0.36523 0.0289427 i 
0.383601 0.0307235 i 
0.400928 0.0324576 i 
0.417343 0.0341539 i 
0.43295 0.0358195 i 
0.447833 0.0374605 i 
0.462064 0.0390817 i 
0.475702 0.0406874 i 
0.488796 0.0422811 i 
0.501391 0.043866 i 
0.513524 0.0454449 i 
0.525226 0.0470202 i 
0.536528 0.0485943 i 
0.547454 0.0501691 i 
0.558028 0.0517465 i 
0.568269 0.0533283 i 
0.578196 0.054916 i 
0.587826 0.0565113 i 
0.597173 0.0581155 i 
0.606252 0.05973 i 
0.615075 0.0613562 i 
0.623653 0.0629952 i 
0.631964 0.0646658 i 
0.640085 0.0663346 i 
0.64799 0.06802 i 
0.65569 0.069723 i 
0.663191 0.0714448 i 
0.670501 0.0731864 i 
0.677628 0.074949 i 
0.684576 0.0767336 i 
0.691354 0.0785414 i 
0.697966 0.0803735 i 
0.704418 0.0822309 i 
0.710715 0.0841146 i 
0.716862 0.0860259 i 
0.722864 0.0879659 i 
0.728725 0.0899355 i 
0.734449 0.091936 i 
0.74004 0.0939685 i 
0.745503 0.096034 i 
0.750841 0.0981339 i 
0.756057 0.100269 i 
0.761154 0.102441 i 
0.766137 0.104651 i 
0.771008 0.1069 i 
0.77577 0.109189 i 
0.780427 0.111519 i 
0.78498 0.113893 i 
0.789433 0.11631 i 
0.793788 0.118773 i 
0.798048 0.121283 i 
0.802215 0.123841 i 
0.806292 0.126449 i 
0.810281 0.129107 i 
0.814184 0.131818 i 
0.818003 0.134583 i 
0.821741 0.137403 i 
0.8254 0.14028 i 
0.828982 0.143216 i 
0.832488 0.146211 i 
0.835921 0.149269 i 
0.839282 0.15239 i 
0.842574 0.155576 i 
0.845798 0.158828 i 
0.848956 0.16215 i 
0.852049 0.165541 i 
0.85508 0.169006 i 
0.85805 0.172544 i 
0.86096 0.176158 i 
0.863813 0.179851 i 
0.866609 0.183624 i 
0.86935 0.187479 i 
0.872039 0.191418 i 
0.874675 0.195445 i 
0.877261 0.19956 i 
0.879798 0.203767 i 
0.882288 0.208067 i 
0.884731 0.212464 i 
0.88713 0.216959 i 
0.889485 0.221556 i 
0.891797 0.226257 i 
0.894069 0.231066 i 
0.896301 0.235984 i 
0.898494 0.241016 i 
0.90065 0.246164 i 
0.90277 0.251432 i 
0.904855 0.256822 i 
0.906907 0.26234 i 
0.908925 0.267988 i 
0.910912 0.27377 i 
0.912869 0.279691 i 
0.914797 0.285754 i 
0.916696 0.291965 i 
0.918568 0.298328 i 
0.920415 0.304848 i 
0.922236 0.31153 i 
0.924034 0.31838 i 
0.925809 0.325404 i 
0.927563 0.332609 i 
0.929296 0.34 i 
0.931009 0.347585 i 
0.932704 0.355372 i 
0.934383 0.363369 i 
0.936045 0.371584 i 
0.937709 0.379994 i 
0.939342 0.388676 i 
0.940963 0.397607 i 
0.942573 0.406799 i 
0.944173 0.416266 i 
0.945765 0.426021 i 
0.94735 0.436081 i 
0.94893 0.446462 i 
0.950506 0.457184 i 
0.95208 0.468268 i 
0.953655 0.479739 i 
0.955231 0.491622 i 
0.956812 0.503948 i 
0.958401 0.516752 i 
0.959999 0.530074 i 
0.961611 0.543959 i 
0.96324 0.558462 i 
0.964891 0.573646 i 
0.966569 0.589587 i 
0.96828 0.606379 i 
0.970033 0.624136 i 
0.971838 0.643002 i 
0.973706 0.663166 i 
0.975655 0.684876 i 
0.977723 0.708443 i 
0.979916 0.734447 i 
0.982303 0.763639 i 
0.984981 0.797394 i 
0.988147 0.838552 i 
0.992425 0.895441 i 
0.996624 0.953172 i 
0.996979 0.958118 i 
0.997395 0.963698 i 
0.99787 0.970366 i 
0.998489 0.979059 i 
1 1 i 


==> poludniki/poludnik-0.92.txt <==
0 0 i 
0.0155232 0.00083217 i 
0.0267718 0.00147705 i 
0.0345756 0.00190217 i 
0.0409565 0.00223564 i 
0.0464439 0.00253319 i 
0.0489572 0.00266956 i 
0.137974 0.0076396 i 
0.188444 0.0105214 i 
0.227454 0.0128737 i 
0.260386 0.0148953 i 
0.289267 0.016727 i 
0.315211 0.0184275 i 
0.338935 0.0200186 i 
0.360807 0.0215496 i 
0.381177 0.0230244 i 
0.400276 0.0244548 i 
0.418279 0.0258499 i 
0.435321 0.027217 i 
0.451514 0.0285617 i 
0.466944 0.0298887 i 
0.481687 0.0312022 i 
0.495805 0.0325054 i 
0.509349 0.0338012 i 
0.522366 0.0350924 i 
0.534894 0.0363811 i 
0.546969 0.0376694 i 
0.558619 0.0389592 i 
0.569871 0.0402522 i 
0.58075 0.04155 i 
0.591276 0.0428541 i 
0.60147 0.0441659 i 
0.611348 0.0454868 i 
0.620925 0.046818 i 
0.630218 0.0481606 i 
0.639238 0.0495161 i 
0.647997 0.0508854 i 
0.656474 0.0522862 i 
0.664746 0.053687 i 
0.672789 0.055105 i 
0.680611 0.0565414 i 
0.688222 0.0579971 i 
0.695629 0.0594733 i 
0.70284 0.0609711 i 
0.70986 0.0624914 i 
0.716697 0.0640355 i 
0.723357 0.0656044 i 
0.729845 0.0671991 i 
0.736167 0.0688209 i 
0.742328 0.0704708 i 
0.748333 0.07215 i 
0.754187 0.0738596 i 
0.759894 0.0756008 i 
0.765458 0.0773748 i 
0.770884 0.0791828 i 
0.776176 0.081026 i 
0.781337 0.0829057 i 
0.78637 0.0848231 i 
0.79128 0.0867796 i 
0.796069 0.0887764 i 
0.800742 0.090815 i 
0.8053 0.0928966 i 
0.809748 0.0950228 i 
0.814088 0.0971948 i 
0.818322 0.0994142 i 
0.822455 0.101683 i 
0.826487 0.104001 i 
0.830423 0.106372 i 
0.834264 0.108796 i 
0.838012 0.111275 i 
0.841672 0.113811 i 
0.845244 0.116405 i 
0.848731 0.11906 i 
0.852135 0.121776 i 
0.855459 0.124556 i 
0.858704 0.127402 i 
0.861873 0.130314 i 
0.864968 0.133296 i 
0.86799 0.13635 i 
0.870942 0.139476 i 
0.873826 0.142677 i 
0.876643 0.145956 i 
0.879396 0.149314 i 
0.882085 0.152753 i 
0.884714 0.156277 i 
0.887283 0.159886 i 
0.889794 0.163583 i 
0.89225 0.167371 i 
0.894651 0.171252 i 
0.896999 0.175229 i 
0.899296 0.179304 i 
0.901543 0.18348 i 
0.903742 0.187759 i 
0.905894 0.192145 i 
0.908001 0.196639 i 
0.910064 0.201246 i 
0.912084 0.205969 i 
0.914064 0.210809 i 
0.916003 0.215772 i 
0.917904 0.220859 i 
0.919768 0.226076 i 
0.921596 0.231424 i 
0.92339 0.236909 i 
0.925149 0.242534 i 
0.926877 0.248304 i 
0.928573 0.254222 i 
0.93024 0.260293 i 
0.931878 0.266523 i 
0.933488 0.272915 i 
0.935071 0.279476 i 
0.936629 0.286211 i 
0.938163 0.293126 i 
0.939674 0.300227 i 
0.941162 0.307521 i 
0.942629 0.315014 i 
0.944077 0.322715 i 
0.945505 0.330631 i 
0.946915 0.338771 i 
0.948309 0.347143 i 
0.949703 0.355726 i 
0.951066 0.364596 i 
0.952416 0.373731 i 
0.953754 0.383144 i 
0.95508 0.392848 i 
0.956397 0.402859 i 
0.957706 0.413193 i 
0.959007 0.423868 i 
0.960302 0.434904 i 
0.961594 0.446324 i 
0.962883 0.458152 i 
0.964171 0.470417 i 
0.965461 0.483151 i 
0.966753 0.496388 i 
0.968052 0.510173 i 
0.969359 0.524551 i 
0.970678 0.539581 i 
0.972012 0.555328 i 
0.973366 0.571873 i 
0.974744 0.589312 i 
0.976153 0.607766 i 
0.977602 0.627385 i 
0.979099 0.648367 i 
0.980659 0.670972 i 
0.982288 0.695599 i 
0.984039 0.7227 i 
0.985943 0.753141 i 
0.988075 0.788361 i 
0.990619 0.831245 i 
0.993977 0.890798 i 
0.99733 0.951043 i 
0.997611 0.956214 i 
0.997918 0.962121 i 
0.998297 0.969079 i 
0.998791 0.97815 i 
1 1 i 


==> poludniki/poludnik-0.94.txt <==
0 0 i 
0.016245 0.000621204 i 
0.0281269 0.00107835 i 
0.0363264 0.00138758 i 
0.0428681 0.00167241 i 
0.0486118 0.00189452 i 
0.0512424 0.00199632 i 
0.144536 0.00568078 i 
0.197375 0.00782395 i 
0.238308 0.00955124 i 
0.272766 0.0110566 i 
0.302968 0.0124228 i 
0.330084 0.0136933 i 
0.354782 0.0149066 i 
0.37761 0.0160561 i 
0.398765 0.0171937 i 
0.418669 0.0182733 i 
0.437417 0.0193283 i 
0.455154 0.0203639 i 
0.471992 0.0213847 i 
0.488028 0.022394 i 
0.503336 0.023395 i 
0.517984 0.0243903 i 
0.532025 0.0253821 i 
0.545508 0.0263724 i 
0.558473 0.027363 i 
0.570957 0.0283556 i 
0.58299 0.0293516 i 
0.594602 0.0303525 i 
0.605817 0.0313595 i 
0.616656 0.0323739 i 
0.627142 0.0333968 i 
0.637291 0.0344294 i 
0.64712 0.0354728 i 
0.656645 0.0365281 i 
0.665878 0.0375962 i 
0.674834 0.0386783 i 
0.683559 0.03976 i 
0.691993 0.0408727 i 
0.700181 0.0420023 i 
0.708134 0.04315 i 
0.71586 0.0443167 i 
0.723366 0.0455034 i 
0.730661 0.0467113 i 
0.737751 0.0479414 i 
0.744645 0.0491947 i 
0.751347 0.0504724 i 
0.757864 0.0517755 i 
0.764202 0.0531051 i 
0.770367 0.0544626 i 
0.776363 0.0558489 i 
0.782195 0.0572654 i 
0.787869 0.0587132 i 
0.793388 0.0601937 i 
0.798758 0.061708 i 
0.803982 0.0632576 i 
0.809064 0.0648438 i 
0.814008 0.066468 i 
0.818819 0.0681316 i 
0.823499 0.069836 i 
0.828053 0.0715828 i 
0.832483 0.0733734 i 
0.836792 0.0752095 i 
0.840985 0.0770926 i 
0.845064 0.0790244 i 
0.849032 0.0810065 i 
0.852893 0.0830407 i 
0.856648 0.0851287 i 
0.860302 0.0872723 i 
0.863856 0.0894733 i 
0.867313 0.0917337 i 
0.870676 0.0940553 i 
0.873948 0.09644 i 
0.877131 0.0988899 i 
0.880228 0.101407 i 
0.88324 0.103993 i 
0.886171 0.106651 i 
0.889023 0.109383 i 
0.891797 0.11219 i 
0.894497 0.115075 i 
0.897124 0.118041 i 
0.89968 0.121089 i 
0.902168 0.124222 i 
0.90459 0.127443 i 
0.906947 0.130754 i 
0.909242 0.134157 i 
0.911477 0.137655 i 
0.913653 0.141252 i 
0.915773 0.144949 i 
0.917838 0.148749 i 
0.919849 0.152655 i 
0.92181 0.15667 i 
0.92372 0.160798 i 
0.925583 0.16504 i 
0.927399 0.169401 i 
0.929171 0.173884 i 
0.9309 0.178491 i 
0.932586 0.183226 i 
0.934233 0.188094 i 
0.935841 0.193097 i 
0.937411 0.19824 i 
0.938945 0.203526 i 
0.940445 0.208959 i 
0.941911 0.214544 i 
0.943345 0.220285 i 
0.944749 0.226187 i 
0.946123 0.232254 i 
0.947468 0.238493 i 
0.948786 0.244907 i 
0.950078 0.251503 i 
0.951345 0.258286 i 
0.952589 0.265263 i 
0.953809 0.27244 i 
0.955008 0.279825 i 
0.956186 0.287424 i 
0.957344 0.295246 i 
0.958484 0.303299 i 
0.959606 0.311591 i 
0.960712 0.320134 i 
0.961787 0.328971 i 
0.962863 0.338044 i 
0.963926 0.347401 i 
0.964976 0.357054 i 
0.966014 0.367019 i 
0.967043 0.37731 i 
0.968062 0.387945 i 
0.969073 0.398943 i 
0.970077 0.410324 i 
0.971076 0.422114 i 
0.97207 0.434337 i 
0.973062 0.447022 i 
0.974052 0.460205 i 
0.975043 0.473922 i 
0.976036 0.488216 i 
0.977033 0.50314 i 
0.978037 0.518752 i 
0.979051 0.535121 i 
0.980078 0.552332 i 
0.981121 0.570486 i 
0.982186 0.58971 i 
0.983278 0.610162 i 
0.984431 0.631963 i 
0.985601 0.655562 i 
0.986841 0.681212 i 
0.988149 0.709544 i 
0.989568 0.741386 i 
0.991154 0.778246 i 
0.993025 0.823236 i 
0.995521 0.885597 i 
0.998004 0.948758 i 
0.998213 0.95417 i 
0.99844 0.960352 i 
0.998757 0.967514 i 
0.999117 0.977045 i 
1 1 i 


==> poludniki/poludnik-0.96.txt <==
0 0 i 
0.0171154 0.000403354 i 
0.0295274 0.00072506 i 
0.0381359 0.000931734 i 
0.0451732 0.00109022 i 
0.051226 0.00123442 i 
0.0539982 0.00130051 i 
0.152151 0.00373132 i 
0.207645 0.0051603 i 
0.250667 0.00630238 i 
0.286866 0.00729953 i 
0.31843 0.0082422 i 
0.346871 0.00909067 i 
0.372847 0.00988349 i 
0.396766 0.0106528 i 
0.419016 0.0113967 i 
0.439849 0.0121211 i 
0.45946 0.0128305 i 
0.477998 0.0135285 i 
0.495586 0.014218 i 
0.512321 0.0149015 i 
0.528285 0.015581 i 
0.543546 0.0162582 i 
0.558163 0.0169349 i 
0.572186 0.0176123 i 
0.585657 0.0182917 i 
0.598616 0.0189744 i 
0.611094 0.0196615 i 
0.623121 0.0203538 i 
0.634724 0.0210526 i 
0.645926 0.0217586 i 
0.656749 0.0224729 i 
0.667211 0.0231962 i 
0.67733 0.0239296 i 
0.687122 0.0246738 i 
0.696601 0.0254297 i 
0.70578 0.0261983 i 
0.714637 0.0269943 i 
0.723254 0.0277911 i 
0.731606 0.0286032 i 
0.739702 0.0294316 i 
0.747553 0.030277 i 
0.755167 0.0311406 i 
0.762551 0.0320233 i 
0.769713 0.032926 i 
0.776661 0.0338499 i 
0.783401 0.034796 i 
0.78994 0.0357654 i 
0.796283 0.0367593 i 
0.802437 0.0377788 i 
0.808407 0.038825 i 
0.814198 0.0398994 i 
0.819815 0.0410031 i 
0.825264 0.0421375 i 
0.830548 0.043304 i 
0.835673 0.044504 i 
0.840642 0.045739 i 
0.84546 0.0470106 i 
0.850131 0.0483202 i 
0.854659 0.0496695 i 
0.859047 0.0510602 i 
0.8633 0.0524941 i 
0.867421 0.0539729 i 
0.871413 0.0554984 i 
0.875281 0.0570727 i 
0.879027 0.0586975 i 
0.882655 0.0603749 i 
0.886168 0.062107 i 
0.88957 0.0638959 i 
0.892863 0.0657438 i 
0.896051 0.0676529 i 
0.899136 0.0696254 i 
0.902122 0.0716638 i 
0.905011 0.0737703 i 
0.907807 0.0759474 i 
0.910513 0.0781977 i 
0.91313 0.0805236 i 
0.915662 0.0829277 i 
0.918112 0.0854126 i 
0.920483 0.0879811 i 
0.922776 0.0906359 i 
0.924994 0.0933798 i 
0.927141 0.0962155 i 
0.929218 0.0991459 i 
0.931228 0.102174 i 
0.933173 0.105303 i 
0.935055 0.108535 i 
0.936878 0.111874 i 
0.938642 0.115323 i 
0.940351 0.118885 i 
0.942005 0.122564 i 
0.943608 0.126361 i 
0.945161 0.130282 i 
0.946666 0.134329 i 
0.948126 0.138506 i 
0.949541 0.142817 i 
0.950914 0.147265 i 
0.952246 0.151853 i 
0.953539 0.156587 i 
0.954795 0.161469 i 
0.956014 0.166504 i 
0.9572 0.171697 i 
0.958353 0.177051 i 
0.959474 0.182571 i 
0.960565 0.188262 i 
0.961627 0.194129 i 
0.962661 0.200177 i 
0.96367 0.206412 i 
0.964653 0.212838 i 
0.965612 0.219462 i 
0.966549 0.226291 i 
0.967463 0.23333 i 
0.968357 0.240586 i 
0.969232 0.248068 i 
0.970087 0.255782 i 
0.970925 0.263737 i 
0.971747 0.271942 i 
0.972552 0.280406 i 
0.973343 0.28914 i 
0.974133 0.298118 i 
0.974896 0.307424 i 
0.975647 0.317036 i 
0.976386 0.326966 i 
0.977115 0.33723 i 
0.977834 0.347844 i 
0.978545 0.358827 i 
0.979248 0.370198 i 
0.979944 0.38198 i 
0.980634 0.394197 i 
0.981319 0.406877 i 
0.982 0.420051 i 
0.982678 0.433754 i 
0.983355 0.448026 i 
0.984032 0.462912 i 
0.98471 0.478467 i 
0.985391 0.494752 i 
0.986077 0.511842 i 
0.986769 0.529824 i 
0.987472 0.548805 i 
0.988187 0.568919 i 
0.988919 0.590333 i 
0.989673 0.613263 i 
0.990456 0.637997 i 
0.991267 0.664975 i 
0.992139 0.694698 i 
0.993114 0.727998 i 
0.994165 0.766729 i 
0.9954 0.814026 i 
0.997058 0.879562 i 
0.998699 0.946002 i 
0.998835 0.951705 i 
0.998981 0.95822 i 
0.999165 0.965896 i 
0.999405 0.975902 i 
1 1 i 


==> poludniki/poludnik-0.98.txt <==
0 0 i 
0.0181528 0.000197054 i 
0.0313222 0.000361388 i 
0.0404551 0.000462818 i 
0.0479205 0.00053775 i 
0.0543418 0.000608152 i 
0.0572827 0.000640423 i 
0.161392 0.00184308 i 
0.220224 0.00255201 i 
0.265812 0.00311792 i 
0.304149 0.00361313 i 
0.337714 0.00406446 i 
0.367816 0.00448598 i 
0.395201 0.00489475 i 
0.420481 0.00527994 i 
0.44398 0.00565339 i 
0.465968 0.00601802 i 
0.486652 0.00637611 i 
0.506077 0.00675285 i 
0.524594 0.00710413 i 
0.542199 0.00745339 i 
0.558979 0.00780171 i 
0.575006 0.00815002 i 
0.590342 0.00849919 i 
0.605039 0.00884997 i 
0.619144 0.00920308 i 
0.632697 0.00955919 i 
0.645732 0.00991894 i 
0.658282 0.0102829 i 
0.670373 0.0106518 i 
0.682032 0.0110261 i 
0.693279 0.0114064 i 
0.704135 0.0117933 i 
0.714619 0.0121873 i 
0.724747 0.0125892 i 
0.734535 0.0129995 i 
0.743997 0.0134188 i 
0.753184 0.0138361 i 
0.762031 0.014275 i 
0.770588 0.014725 i 
0.778864 0.0151866 i 
0.786871 0.0156607 i 
0.794615 0.016148 i 
0.802107 0.0166494 i 
0.809354 0.0171656 i 
0.816363 0.0176976 i 
0.823141 0.0182464 i 
0.829696 0.0188128 i 
0.836032 0.019398 i 
0.842158 0.020003 i 
0.848078 0.020629 i 
0.853797 0.0212771 i 
0.859322 0.0219487 i 
0.864656 0.0226451 i 
0.869806 0.0233677 i 
0.874776 0.024118 i 
0.879571 0.0248975 i 
0.884195 0.025708 i 
0.888652 0.0265511 i 
0.892947 0.0274286 i 
0.897084 0.0283425 i 
0.901067 0.0292948 i 
0.904901 0.0302876 i 
0.908589 0.031323 i 
0.912135 0.0324033 i 
0.915543 0.033531 i 
0.918818 0.0347086 i 
0.921963 0.0359385 i 
0.924982 0.0372236 i 
0.927879 0.0385665 i 
0.930657 0.0399703 i 
0.933321 0.0414377 i 
0.935874 0.042972 i 
0.93832 0.0445762 i 
0.940663 0.0462535 i 
0.942906 0.0480074 i 
0.945053 0.049841 i 
0.947108 0.0517579 i 
0.949074 0.0537616 i 
0.950955 0.0558555 i 
0.952754 0.0580434 i 
0.954474 0.0603287 i 
0.95612 0.0627153 i 
0.957694 0.0652067 i 
0.959199 0.0678068 i 
0.960639 0.0705193 i 
0.962016 0.0733479 i 
0.963334 0.0762966 i 
0.964595 0.079369 i 
0.965802 0.0825692 i 
0.966958 0.0859008 i 
0.968065 0.089368 i 
0.969126 0.0929745 i 
0.970143 0.0967243 i 
0.971118 0.100622 i 
0.972054 0.10467 i 
0.972952 0.108874 i 
0.973814 0.113238 i 
0.974643 0.117766 i 
0.97544 0.122463 i 
0.976207 0.127332 i 
0.976945 0.132378 i 
0.977656 0.137607 i 
0.978342 0.143022 i 
0.979003 0.14863 i 
0.979642 0.154435 i 
0.980259 0.160442 i 
0.980855 0.166657 i 
0.981432 0.173087 i 
0.981991 0.179736 i 
0.982532 0.186613 i 
0.983058 0.193722 i 
0.983567 0.201073 i 
0.984063 0.208672 i 
0.984544 0.216528 i 
0.985013 0.224649 i 
0.985469 0.233045 i 
0.985914 0.241724 i 
0.986349 0.250699 i 
0.986762 0.260019 i 
0.987177 0.269619 i 
0.987584 0.279551 i 
0.987982 0.28983 i 
0.988373 0.300471 i 
0.988757 0.311493 i 
0.989135 0.322913 i 
0.989507 0.334754 i 
0.989874 0.347039 i 
0.990236 0.359793 i 
0.990594 0.373046 i 
0.990949 0.386831 i 
0.991301 0.401185 i 
0.991651 0.41615 i 
0.991999 0.431775 i 
0.992348 0.448116 i 
0.992696 0.46524 i 
0.993046 0.483225 i 
0.993399 0.502164 i 
0.993777 0.522064 i 
0.994137 0.543285 i 
0.994505 0.565892 i 
0.994884 0.590117 i 
0.995275 0.616264 i 
0.995692 0.64472 i 
0.996125 0.676186 i 
0.996593 0.711591 i 
0.997114 0.752619 i 
0.997725 0.802747 i 
0.998546 0.87224 i 
0.99936 0.942717 i 
0.999426 0.948768 i 
0.999494 0.955678 i 
0.999585 0.963822 i 
0.999719 0.974344 i 
1 1 i 


==> rownolezniki/rownoleznik-0.02.txt <==
0 0.28 i 
0.000591125 0.270591 i 
0.00871807 0.228718 i 
0.0217372 0.191737 i 
0.0383394 0.158339 i 
0.0580247 0.128025 i 
0.0805528 0.100553 i 
0.105826 0.0758261 i 
0.133855 0.0538549 i 
0.164761 0.0347613 i 
0.198823 0.0188233 i 
0.236627 0.00662695 i 
0.270591 0.000591125 i 


==> rownolezniki/rownoleznik-0.04.txt <==
0 0.391918 i 
0.000520769 0.382439 i 
0.00763626 0.339555 i 
0.0189283 0.300847 i 
0.0331834 0.265102 i 
0.0499038 0.231822 i 
0.0688139 0.200732 i 
0.0897485 0.171667 i 
0.11261 0.144529 i 
0.137351 0.11927 i 
0.163967 0.0958851 i 
0.192491 0.0744098 i 
0.223008 0.0549263 i 
0.25566 0.0375782 i 
0.290686 0.0226039 i 
0.328501 0.0104196 i 
0.369997 0.00191516 i 
0.382439 0.000520769 i 


==> rownolezniki/rownoleznik-0.06.txt <==
0 0.474974 i 
0.000494148 0.465468 i 
0.00721688 0.422191 i 
0.0178191 0.382793 i 
0.0311193 0.346093 i 
0.0466217 0.311595 i 
0.0640429 0.279017 i 
0.0832024 0.248176 i 
0.103982 0.218955 i 
0.126303 0.191277 i 
0.150122 0.165095 i 
0.175418 0.140391 i 
0.202196 0.117169 i 
0.230486 0.0954593 i 
0.260345 0.0753183 i 
0.291865 0.0568388 i 
0.325187 0.0401611 i 
0.360526 0.0254996 i 
0.398229 0.0132028 i 
0.438956 0.00393007 i 
0.465468 0.000494148 i 


==> rownolezniki/rownoleznik-0.08.txt <==
0 0.542586 i 
0.00048399 0.53307 i 
0.0070432 0.48963 i 
0.0173316 0.449918 i 
0.0301705 0.412757 i 
0.0450602 0.377647 i 
0.061711 0.344297 i 
0.0799349 0.312521 i 
0.0996036 0.28219 i 
0.120628 0.253214 i 
0.142947 0.225534 i 
0.166523 0.19911 i 
0.191336 0.173923 i 
0.217384 0.14997 i 
0.24468 0.127266 i 
0.273257 0.105844 i 
0.303169 0.0857555 i 
0.334495 0.0670817 i 
0.367351 0.049937 i 
0.401902 0.0344881 i 
0.438401 0.0209872 i 
0.477264 0.00984992 i 
0.519341 0.00192697 i 
0.53307 0.00048399 i 


==> rownolezniki/rownoleznik-0.10.txt <==
0 0.6 i 
0.000482899 0.590483 i 
0.00700237 0.547002 i 
0.0171749 0.507175 i 
0.0298071 0.469807 i 
0.0443902 0.43439 i 
0.060628 0.400628 i 
0.0783266 0.368327 i 
0.0973516 0.337352 i 
0.117607 0.307607 i 
0.139025 0.279025 i 
0.161557 0.251557 i 
0.185173 0.225173 i 
0.209854 0.199854 i 
0.235598 0.175598 i 
0.262413 0.152413 i 
0.290322 0.130322 i 
0.319362 0.109362 i 
0.349589 0.0895892 i 
0.381081 0.0710815 i 
0.413948 0.0539484 i 
0.448345 0.0383448 i 
0.484498 0.0244984 i 
0.52277 0.0127698 i 
0.563831 0.00383145 i 
0.590483 0.000482899 i 


==> rownolezniki/rownoleznik-0.12.txt <==
0 0.649923 i 
0.00048801 0.640411 i 
0.0070501 0.596973 i 
0.0172343 0.557157 i 
0.0298192 0.519742 i 
0.0442836 0.484207 i 
0.0603236 0.450247 i 
0.0777402 0.417663 i 
0.0963943 0.386317 i 
0.116186 0.356109 i 
0.137041 0.326964 i 
0.158908 0.298831 i 
0.181747 0.27167 i 
0.205534 0.245457 i 
0.230256 0.220179 i 
0.25591 0.195833 i 
0.282502 0.172426 i 
0.310052 0.149975 i 
0.338588 0.128511 i 
0.368154 0.108077 i 
0.39881 0.0887335 i 
0.430641 0.0705643 i 
0.46376 0.0536831 i 
0.498327 0.0382497 i 
0.534575 0.024498 i 
0.572875 0.0127983 i 
0.613918 0.00384106 i 
0.640411 0.00048801 i 


==> rownolezniki/rownoleznik-0.14.txt <==
5.55112e-017 0.693974 i 
0.000498062 0.684472 i 
0.00716618 0.64114 i 
0.017456 0.60143 i 
0.0301075 0.564082 i 
0.0445836 0.528558 i 
0.0605725 0.494547 i 
0.0778698 0.461844 i 
0.0963328 0.430307 i 
0.115858 0.399832 i 
0.136369 0.370343 i 
0.157809 0.341784 i 
0.180137 0.314111 i 
0.203322 0.287296 i 
0.227345 0.261319 i 
0.252197 0.236171 i 
0.277876 0.21185 i 
0.304388 0.188362 i 
0.33175 0.165724 i 
0.359987 0.143961 i 
0.389137 0.123111 i 
0.41925 0.103224 i 
0.450395 0.0843693 i 
0.482665 0.0666395 i 
0.516187 0.0501613 i 
0.551139 0.0351133 i 
0.587787 0.0217608 i 
0.626563 0.010537 i 
0.668335 0.00230872 i 
0.684472 0.000498062 i 


==> rownolezniki/rownoleznik-0.16.txt <==
0 0.733212 i 
0.000512538 0.723725 i 
0.00734121 0.680553 i 
0.0178136 0.641026 i 
0.030621 0.603833 i 
0.0452083 0.56842 i 
0.0612549 0.534467 i 
0.0785515 0.501764 i 
0.0969523 0.470164 i 
0.116351 0.439564 i 
0.13667 0.409882 i 
0.15785 0.381062 i 
0.179846 0.353058 i 
0.202626 0.325838 i 
0.226166 0.299378 i 
0.250453 0.273665 i 
0.27548 0.248692 i 
0.301246 0.224458 i 
0.327759 0.200971 i 
0.355034 0.178246 i 
0.383096 0.156308 i 
0.411976 0.135188 i 
0.441721 0.114933 i 
0.47239 0.0956021 i 
0.504064 0.0772764 i 
0.536852 0.0600638 i 
0.570902 0.0441136 i 
0.606429 0.0296412 i 
0.643766 0.0169782 i 
0.683494 0.00670644 i 
0.723725 0.000512538 i 


==> rownolezniki/rownoleznik-0.18.txt <==
0 0.768375 i 
0.000531346 0.758906 i 
0.00757164 0.715947 i 
0.0182947 0.67667 i 
0.0313336 0.639709 i 
0.0461133 0.604488 i 
0.062304 0.570679 i 
0.0796919 0.538067 i 
0.0981287 0.506504 i 
0.117507 0.475882 i 
0.137746 0.446121 i 
0.158787 0.417161 i 
0.180582 0.388957 i 
0.203098 0.361473 i 
0.22631 0.334684 i 
0.250199 0.308574 i 
0.274756 0.283131 i 
0.299977 0.258352 i 
0.325863 0.234238 i 
0.352422 0.210797 i 
0.379671 0.188046 i 
0.407631 0.166006 i 
0.436333 0.144708 i 
0.465819 0.124194 i 
0.496145 0.10452 i 
0.527382 0.0857574 i 
0.559629 0.068004 i 
0.593017 0.0513923 i 
0.627736 0.0361105 i 
0.664066 0.0224408 i 
0.702476 0.0108513 i 
0.743925 0.00229958 i 
0.758906 0.000531346 i 


==> rownolezniki/rownoleznik-0.20.txt <==
-5.55112e-017 0.8 i 
0.000554691 0.790555 i 
0.00785766 0.747858 i 
0.0188954 0.708895 i 
0.0322338 0.672234 i 
0.0472759 0.637276 i 
0.063683 0.603683 i 
0.0812374 0.571237 i 
0.0997887 0.539789 i 
0.119228 0.509228 i 
0.139476 0.479476 i 
0.16047 0.45047 i 
0.182165 0.422165 i 
0.204524 0.394524 i 
0.227521 0.367521 i 
0.251136 0.341136 i 
0.275358 0.315358 i 
0.300179 0.290179 i 
0.325597 0.265597 i 
0.351617 0.241617 i 
0.378247 0.218247 i 
0.405502 0.195502 i 
0.433405 0.173405 i 
0.461986 0.151986 i 
0.491284 0.131284 i 
0.521352 0.111352 i 
0.552256 0.0922562 i 
0.584089 0.0740887 i 
0.616972 0.0569722 i 
0.65108 0.0410799 i 
0.686669 0.0266688 i 
0.724156 0.0141556 i 
0.764338 0.0043376 i 
0.790555 0.000554691 i 


==> rownolezniki/rownoleznik-0.22.txt <==
0.000583043 0.819076 i 
0.00820229 0.776695 i 
0.019618 0.738111 i 
0.0333194 0.701812 i 
0.0486869 0.667179 i 
0.0653734 0.633866 i 
0.0831579 0.601651 i 
0.101889 0.570382 i 
0.121458 0.539951 i 
0.141784 0.510277 i 
0.162806 0.481299 i 
0.184478 0.452971 i 
0.206763 0.425256 i 
0.229634 0.398127 i 
0.253071 0.371564 i 
0.27706 0.345553 i 
0.301592 0.320084 i 
0.326662 0.295154 i 
0.352271 0.270763 i 
0.378425 0.246917 i 
0.405133 0.223626 i 
0.432412 0.200905 i 
0.460284 0.178777 i 
0.488778 0.15727 i 
0.517932 0.136424 i 
0.547796 0.116289 i 
0.578436 0.096929 i 
0.60994 0.0784323 i 
0.642424 0.0609168 i 
0.676056 0.0445487 i 
0.711082 0.0295742 i 
0.747898 0.0163908 i 
0.787252 0.00574486 i 
0.819076 0.000583043 i 


==> rownolezniki/rownoleznik-0.24.txt <==
5.55112e-017 0.854166 i 
0.000617144 0.844783 i 
0.00861108 0.802777 i 
0.0204692 0.764635 i 
0.0345952 0.728761 i 
0.0503466 0.694513 i 
0.0673691 0.661535 i 
0.0854396 0.629606 i 
0.104406 0.598573 i 
0.124161 0.568328 i 
0.144625 0.538791 i 
0.165735 0.509902 i 
0.187448 0.481614 i 
0.209725 0.453892 i 
0.232541 0.426707 i 
0.255874 0.400041 i 
0.27971 0.373876 i 
0.304038 0.348204 i 
0.328852 0.323018 i 
0.354151 0.298317 i 
0.379937 0.274104 i 
0.406218 0.250384 i 
0.433004 0.22717 i 
0.460312 0.204478 i 
0.488163 0.182329 i 
0.516588 0.160754 i 
0.545623 0.13979 i 
0.575319 0.119486 i 
0.60574 0.0999066 i 
0.636972 0.081138 i 
0.66913 0.0632964 i 
0.702381 0.0465471 i 
0.73697 0.0311364 i 
0.773299 0.0174655 i 
0.81213 0.006296 i 
0.844783 0.000617144 i 


==> rownolezniki/rownoleznik-0.26.txt <==
5.55112e-017 0.877268 i 
0.000658067 0.867927 i 
0.00909211 0.826361 i 
0.02146 0.788729 i 
0.0360715 0.75334 i 
0.0522626 0.719531 i 
0.0696732 0.686942 i 
0.0880795 0.655348 i 
0.107331 0.624599 i 
0.127321 0.594589 i 
0.14797 0.565239 i 
0.16922 0.536489 i 
0.191025 0.508294 i 
0.21335 0.480619 i 
0.236168 0.453436 i 
0.259458 0.426726 i 
0.283205 0.400473 i 
0.307397 0.374665 i 
0.332028 0.349297 i 
0.357096 0.324364 i 
0.3826 0.299868 i 
0.408544 0.275813 i 
0.434937 0.252206 i 
0.461792 0.22906 i 
0.489124 0.206392 i 
0.516956 0.184225 i 
0.545319 0.162587 i 
0.574249 0.141518 i 
0.603796 0.121065 i 
0.634026 0.101294 i 
0.665022 0.0822909 i 
0.696905 0.0641738 i 
0.729843 0.0471119 i 
0.764093 0.0313616 i 
0.800082 0.0173501 i 
0.83865 0.00591814 i 
0.867927 0.000658067 i 


==> rownolezniki/rownoleznik-0.28.txt <==
0.000707319 0.888705 i 
0.00965631 0.847654 i 
0.0226055 0.810603 i 
0.0377639 0.775762 i 
0.0544483 0.742446 i 
0.0722955 0.710293 i 
0.091083 0.679081 i 
0.110662 0.64866 i 
0.13093 0.618927 i 
0.151808 0.589806 i 
0.17324 0.561238 i 
0.195182 0.53318 i 
0.217599 0.505597 i 
0.240466 0.478464 i 
0.263763 0.45176 i 
0.287472 0.42547 i 
0.311585 0.399582 i 
0.336092 0.37409 i 
0.360991 0.348989 i 
0.38628 0.324277 i 
0.411961 0.299959 i 
0.438041 0.276039 i 
0.464528 0.252526 i 
0.491436 0.229434 i 
0.518782 0.206779 i 
0.546589 0.184586 i 
0.574887 0.162885 i 
0.603714 0.141712 i 
0.633121 0.121119 i 
0.663173 0.101171 i 
0.693959 0.0819566 i 
0.725601 0.0635985 i 
0.758278 0.0462753 i 
0.792267 0.0302651 i 
0.82805 0.0160482 i 
0.86664 0.00463763 i 
0.888705 0.000707319 i 


==> rownolezniki/rownoleznik-0.30.txt <==
0 0.916515 i 
0.000767008 0.907282 i 
0.0103179 0.866833 i 
0.0239249 0.83044 i 
0.0396924 0.796208 i 
0.0569223 0.763437 i 
0.0752519 0.731767 i 
0.0944622 0.700977 i 
0.114409 0.670924 i 
0.134991 0.641506 i 
0.156135 0.61265 i 
0.177786 0.584301 i 
0.199902 0.556417 i 
0.22245 0.528965 i 
0.245406 0.501921 i 
0.268749 0.475264 i 
0.292465 0.448981 i 
0.316543 0.423058 i 
0.340975 0.39749 i 
0.365755 0.372271 i 
0.390884 0.347399 i 
0.416361 0.322876 i 
0.442191 0.298706 i 
0.468379 0.274894 i 
0.494938 0.251453 i 
0.521879 0.228394 i 
0.549222 0.205737 i 
0.576991 0.183506 i 
0.605215 0.16173 i 
0.633934 0.140449 i 
0.663199 0.119715 i 
0.693079 0.0995941 i 
0.723665 0.0801802 i 
0.755089 0.0616038 i 
0.787545 0.04406 i 
0.821348 0.0278634 i 
0.857076 0.0135908 i 
0.896097 0.00261247 i 
0.907282 0.000767008 i 


==> rownolezniki/rownoleznik-0.32.txt <==
0 0.932952 i 
0.000840117 0.923792 i 
0.0110954 0.884048 i 
0.0254423 0.848395 i 
0.0418818 0.814834 i 
0.0597082 0.782661 i 
0.0785634 0.751516 i 
0.0982347 0.721187 i 
0.118584 0.691536 i 
0.139514 0.662466 i 
0.160956 0.633908 i 
0.182858 0.60581 i 
0.20518 0.578132 i 
0.227891 0.550844 i 
0.250969 0.523921 i 
0.274394 0.497346 i 
0.298152 0.471105 i 
0.322233 0.445185 i 
0.346628 0.41958 i 
0.371333 0.394285 i 
0.396345 0.369298 i 
0.421666 0.344618 i 
0.447296 0.320248 i 
0.473242 0.296194 i 
0.49951 0.272463 i 
0.526113 0.249066 i 
0.553065 0.226017 i 
0.580384 0.203336 i 
0.608095 0.181047 i 
0.636229 0.159181 i 
0.664827 0.137779 i 
0.693942 0.116894 i 
0.723644 0.0965965 i 
0.754034 0.0769861 i 
0.785253 0.0582058 i 
0.817524 0.0404767 i 
0.851222 0.0241747 i 
0.887102 0.0100539 i 
0.923792 0.000840117 i 


==> rownolezniki/rownoleznik-0.34.txt <==
0 0.947418 i 
0.000930952 0.938348 i 
0.012012 0.89943 i 
0.0271868 0.864604 i 
0.0443619 0.831779 i 
0.0628341 0.800252 i 
0.0822556 0.769673 i 
0.102423 0.739841 i 
0.123206 0.710624 i 
0.144514 0.681932 i 
0.166282 0.6537 i 
0.188463 0.62588 i 
0.211018 0.598436 i 
0.233921 0.571338 i 
0.257149 0.544566 i 
0.280684 0.518102 i 
0.304514 0.491932 i 
0.328628 0.466046 i 
0.35302 0.440437 i 
0.377684 0.415101 i 
0.402617 0.390034 i 
0.427819 0.365237 i 
0.453292 0.340709 i 
0.479039 0.316457 i 
0.505067 0.292484 i 
0.531384 0.268801 i 
0.558001 0.245419 i 
0.584935 0.222352 i 
0.612203 0.199621 i 
0.639833 0.17725 i 
0.667855 0.155272 i 
0.696311 0.133729 i 
0.725258 0.112676 i 
0.754772 0.0921891 i 
0.78496 0.0723771 i 
0.815984 0.0534014 i 
0.848107 0.0355243 i 
0.88181 0.0192278 i 
0.918218 0.00563558 i 
0.938348 0.000930952 i 


==> rownolezniki/rownoleznik-0.36.txt <==
0 0.96 i 
0.0010459 0.951046 i 
0.0130977 0.913098 i 
0.0291934 0.879193 i 
0.0471676 0.847168 i 
0.0663329 0.816333 i 
0.0863587 0.786359 i 
0.107055 0.757055 i 
0.1283 0.7283 i 
0.150012 0.700012 i 
0.172131 0.672131 i 
0.194614 0.644614 i 
0.217426 0.617426 i 
0.240543 0.590543 i 
0.263945 0.563945 i 
0.287615 0.537615 i 
0.311542 0.511542 i 
0.335716 0.485716 i 
0.360131 0.460131 i 
0.384782 0.434782 i 
0.409666 0.409666 i 
0.434782 0.384782 i 
0.460131 0.360131 i 
0.485716 0.335716 i 
0.511542 0.311542 i 
0.537615 0.287615 i 
0.563945 0.263945 i 
0.590543 0.240543 i 
0.617426 0.217426 i 
0.644614 0.194614 i 
0.672131 0.172131 i 
0.700012 0.150012 i 
0.7283 0.1283 i 
0.757055 0.107055 i 
0.786359 0.0863587 i 
0.816333 0.0663329 i 
0.847168 0.0471676 i 
0.879193 0.0291934 i 
0.913098 0.0130977 i 
0.951046 0.0010459 i 


==> rownolezniki/rownoleznik-0.38.txt <==
0 0.970773 i 
0.00119472 0.961968 i 
0.01439 0.925163 i 
0.0315036 0.892276 i 
0.0503389 0.861112 i 
0.0702421 0.831015 i 
0.0909072 0.80168 i 
0.112161 0.772934 i 
0.133894 0.744667 i 
0.156033 0.716806 i 
0.178524 0.689297 i 
0.201329 0.662102 i 
0.224419 0.635192 i 
0.24777 0.608543 i 
0.271365 0.582138 i 
0.29519 0.555963 i 
0.319234 0.530007 i 
0.34349 0.504263 i 
0.36795 0.478723 i 
0.392612 0.453384 i 
0.417471 0.428244 i 
0.442527 0.4033 i 
0.46778 0.378553 i 
0.493233 0.354006 i 
0.518888 0.329661 i 
0.544752 0.305525 i 
0.570831 0.281604 i 
0.597135 0.257908 i 
0.623677 0.23445 i 
0.650473 0.211245 i 
0.677542 0.188315 i 
0.704911 0.165684 i 
0.732615 0.143388 i 
0.760699 0.121472 i 
0.789228 0.100001 i 
0.818293 0.0790657 i 
0.848034 0.0588069 i 
0.878687 0.0394599 i 
0.910708 0.0214813 i 
0.945281 0.00605377 i 
0.961968 0.00119472 i 


==> rownolezniki/rownoleznik-0.40.txt <==
0 0.979796 i 
0.00139292 0.971189 i 
0.0159363 0.935732 i 
0.034166 0.903962 i 
0.0539216 0.873718 i 
0.0746039 0.8444 i 
0.0959396 0.815735 i 
0.117777 0.787572 i 
0.14002 0.759816 i 
0.162605 0.732401 i 
0.185487 0.705282 i 
0.208632 0.678427 i 
0.232015 0.65181 i 
0.255616 0.625412 i 
0.279421 0.599217 i 
0.303418 0.573214 i 
0.327597 0.547393 i 
0.351951 0.521747 i 
0.376476 0.496272 i 
0.401166 0.470962 i 
0.426021 0.445816 i 
0.451037 0.420833 i 
0.476217 0.396013 i 
0.501561 0.371357 i 
0.527072 0.346868 i 
0.552753 0.322549 i 
0.578611 0.298407 i 
0.604654 0.27445 i 
0.63089 0.250686 i 
0.657333 0.227128 i 
0.683997 0.203793 i 
0.710905 0.180701 i 
0.738082 0.157878 i 
0.765564 0.135359 i 
0.793399 0.113195 i 
0.821657 0.091453 i 
0.850442 0.0702381 i 
0.879924 0.0497201 i 
0.910418 0.0302141 i 
0.942661 0.0124565 i 
0.971189 0.00139292 i 


==> rownolezniki/rownoleznik-0.42.txt <==
0.00166604 0.978783 i 
0.0177953 0.944912 i 
0.0372367 0.914354 i 
0.0579671 0.885084 i 
0.079465 0.856582 i 
0.101499 0.828616 i 
0.123941 0.801058 i 
0.146713 0.77383 i 
0.169761 0.746878 i 
0.193048 0.720165 i 
0.216547 0.693664 i 
0.240237 0.667354 i 
0.264103 0.64122 i 
0.288131 0.615248 i 
0.312313 0.58943 i 
0.336641 0.563758 i 
0.361108 0.538225 i 
0.385711 0.512828 i 
0.410446 0.487563 i 
0.435311 0.462428 i 
0.460306 0.437423 i 
0.485429 0.412546 i 
0.510683 0.3878 i 
0.536069 0.363186 i 
0.56159 0.338707 i 
0.587251 0.314368 i 
0.613056 0.290173 i 
0.639014 0.266131 i 
0.665135 0.242252 i 
0.691429 0.218546 i 
0.717913 0.19503 i 
0.744607 0.171724 i 
0.771537 0.148654 i 
0.79874 0.125857 i 
0.826268 0.103385 i 
0.854195 0.0813123 i 
0.882645 0.0597621 i 
0.911836 0.038953 i 
0.942249 0.0193656 i 
0.975598 0.00271497 i 
0.978783 0.00166604 i 


==> rownolezniki/rownoleznik-0.44.txt <==
0 0.992774 i 
0.00205772 0.984832 i 
0.0200387 0.952813 i 
0.04078 0.923554 i 
0.0625324 0.895306 i 
0.0848771 0.867651 i 
0.107632 0.840406 i 
0.130697 0.813471 i 
0.154012 0.786786 i 
0.177537 0.76031 i 
0.201241 0.734015 i 
0.225106 0.70788 i 
0.249114 0.681888 i 
0.273254 0.656028 i 
0.297517 0.630291 i 
0.321894 0.604668 i 
0.346381 0.579154 i 
0.370972 0.553746 i 
0.395664 0.528438 i 
0.420456 0.50323 i 
0.445344 0.478118 i 
0.470329 0.453103 i 
0.495411 0.428185 i 
0.520589 0.403363 i 
0.545865 0.378639 i 
0.571242 0.354016 i 
0.596723 0.329497 i 
0.622311 0.305085 i 
0.648012 0.280786 i 
0.673833 0.256607 i 
0.699783 0.232557 i 
0.725872 0.208646 i 
0.752116 0.18489 i 
0.778532 0.161306 i 
0.805149 0.137922 i 
0.832 0.114774 i 
0.859141 0.0919145 i 
0.886654 0.0694282 i 
0.914689 0.0474633 i 
0.943558 0.0263322 i 
0.974245 0.00701859 i 
0.984832 0.00205772 i 


==> rownolezniki/rownoleznik-0.46.txt <==
0.00264419 0.989439 i 
0.0227524 0.959547 i 
0.0448677 0.931663 i 
0.0676803 0.904475 i 
0.090896 0.877691 i 
0.114389 0.851184 i 
0.138091 0.824886 i 
0.161962 0.798757 i 
0.185972 0.772767 i 
0.210104 0.746899 i 
0.234342 0.721137 i 
0.258677 0.695472 i 
0.283099 0.669894 i 
0.307603 0.644398 i 
0.332184 0.618979 i 
0.356837 0.593632 i 
0.38156 0.568355 i 
0.406351 0.543146 i 
0.431207 0.518002 i 
0.456128 0.492923 i 
0.481113 0.467908 i 
0.506162 0.442956 i 
0.531275 0.41807 i 
0.556453 0.393248 i 
0.581698 0.368493 i 
0.607011 0.343806 i 
0.632396 0.319191 i 
0.657855 0.29465 i 
0.683394 0.270189 i 
0.709017 0.245812 i 
0.734732 0.221527 i 
0.760549 0.197343 i 
0.786479 0.173274 i 
0.812539 0.149334 i 
0.838754 0.125549 i 
0.865155 0.10195 i 
0.891798 0.0785928 i 
0.918773 0.0555681 i 
0.946271 0.0330656 i 
0.974847 0.0116415 i 
0.989439 0.00264419 i 


==> rownolezniki/rownoleznik-0.48.txt <==
0 0.9992 i 
0.00355638 0.992756 i 
0.0260358 0.965235 i 
0.0495792 0.938779 i 
0.0734785 0.912678 i 
0.0975821 0.886782 i 
0.121826 0.861025 i 
0.146174 0.835374 i 
0.170608 0.809807 i 
0.195111 0.784311 i 
0.219676 0.758875 i 
0.244293 0.733493 i 
0.268959 0.708159 i 
0.293669 0.682869 i 
0.31842 0.65762 i 
0.343209 0.632409 i 
0.368034 0.607234 i 
0.392895 0.582094 i 
0.417788 0.556988 i 
0.442715 0.531915 i 
0.467674 0.506874 i 
0.492665 0.481865 i 
0.517688 0.456888 i 
0.542743 0.431943 i 
0.56783 0.40703 i 
0.592951 0.38215 i 
0.618105 0.357305 i 
0.643295 0.332495 i 
0.668523 0.307722 i 
0.693789 0.282989 i 
0.719098 0.258298 i 
0.744452 0.233652 i 
0.769857 0.209057 i 
0.795318 0.184517 i 
0.820843 0.160043 i 
0.846444 0.135644 i 
0.872138 0.111338 i 
0.897949 0.0871491 i 
0.923923 0.063123 i 
0.950149 0.0393487 i 
0.976881 0.0160803 i 
0.992756 0.00355638 i 


==> rownolezniki/rownoleznik-0.50.txt <==
0 1 i 
0.005 0.995 i 
0.03 0.97 i 
0.055 0.945 i 
0.08 0.92 i 
0.105 0.895 i 
0.13 0.87 i 
0.155 0.845 i 
0.18 0.82 i 
0.205 0.795 i 
0.23 0.77 i 
0.255 0.745 i 
0.28 0.72 i 
0.305 0.695 i 
0.33 0.67 i 
0.355 0.645 i 
0.38 0.62 i 
0.405 0.595 i 
0.43 0.57 i 
0.455 0.545 i 
0.48 0.52 i 
0.505 0.495 i 
0.53 0.47 i 
0.555 0.445 i 
0.58 0.42 i 
0.605 0.395 i 
0.63 0.37 i 
0.655 0.345 i 
0.68 0.32 i 
0.705 0.295 i 
0.73 0.27 i 
0.755 0.245 i 
0.78 0.22 i 
0.805 0.195 i 
0.83 0.17 i 
0.855 0.145 i 
0.88 0.12 i 
0.905 0.095 i 
0.93 0.07 i 
0.955 0.045 i 
0.98 0.02 i 
0.995 0.005 i 


==> rownolezniki/rownoleznik-0.52.txt <==
0.00080032 1 i 
0.00724394 0.996444 i 
0.0347645 0.973964 i 
0.0612212 0.950421 i 
0.0873218 0.926521 i 
0.113218 0.902418 i 
0.138975 0.878174 i 
0.164626 0.853826 i 
0.190193 0.829392 i 
0.215689 0.804889 i 
0.241125 0.780324 i 
0.266507 0.755707 i 
0.291841 0.731041 i 
0.317131 0.706331 i 
0.34238 0.68158 i 
0.367591 0.656791 i 
0.392766 0.631966 i 
0.417906 0.607105 i 
0.443012 0.582212 i 
0.468085 0.557285 i 
0.493126 0.532326 i 
0.518135 0.507335 i 
0.543112 0.482312 i 
0.568057 0.457257 i 
0.59297 0.43217 i 
0.61785 0.407049 i 
0.642695 0.381895 i 
0.667505 0.356705 i 
0.692278 0.331477 i 
0.717011 0.306211 i 
0.741702 0.280902 i 
0.766348 0.255548 i 
0.790943 0.230143 i 
0.815483 0.204682 i 
0.839957 0.179157 i 
0.864356 0.153556 i 
0.888662 0.127862 i 
0.912851 0.102051 i 
0.936877 0.0760767 i 
0.960651 0.0498509 i 
0.98392 0.0231194 i 
0.996444 0.00724394 i 


==> rownolezniki/rownoleznik-0.54.txt <==
0.0105609 0.997356 i 
0.0404527 0.977248 i 
0.0683374 0.955132 i 
0.0955249 0.93232 i 
0.122309 0.909104 i 
0.148816 0.885611 i 
0.175114 0.861909 i 
0.201243 0.838038 i 
0.227233 0.814028 i 
0.253101 0.789896 i 
0.278863 0.765658 i 
0.304528 0.741323 i 
0.330106 0.716901 i 
0.355602 0.692397 i 
0.381021 0.667816 i 
0.406368 0.643163 i 
0.431645 0.61844 i 
0.456854 0.593649 i 
0.481998 0.568793 i 
0.507077 0.543872 i 
0.532092 0.518887 i 
0.557044 0.493838 i 
0.58193 0.468725 i 
0.606752 0.443547 i 
0.631507 0.418302 i 
0.656194 0.392989 i 
0.680809 0.367604 i 
0.70535 0.342145 i 
0.729811 0.316606 i 
0.754188 0.290983 i 
0.778473 0.265268 i 
0.802657 0.239451 i 
0.826726 0.213521 i 
0.850666 0.187461 i 
0.874451 0.161246 i 
0.89805 0.134845 i 
0.921407 0.108202 i 
0.944432 0.0812267 i 
0.966934 0.0537293 i 
0.988358 0.0251533 i 
0.997356 0.0105609 i 


==> rownolezniki/rownoleznik-0.56.txt <==
0.00722611 1 i 
0.0151684 0.997942 i 
0.0471874 0.979961 i 
0.0764461 0.95922 i 
0.104694 0.937468 i 
0.132349 0.915123 i 
0.159594 0.892368 i 
0.186529 0.869303 i 
0.213214 0.845988 i 
0.23969 0.822463 i 
0.265985 0.798759 i 
0.29212 0.774894 i 
0.318112 0.750886 i 
0.343972 0.726746 i 
0.369709 0.702483 i 
0.395332 0.678106 i 
0.420846 0.653619 i 
0.446254 0.629028 i 
0.471562 0.604336 i 
0.49677 0.579544 i 
0.521882 0.554656 i 
0.546897 0.529671 i 
0.571815 0.504589 i 
0.596637 0.479411 i 
0.621361 0.454135 i 
0.645984 0.428758 i 
0.670503 0.403277 i 
0.694915 0.377689 i 
0.719214 0.351988 i 
0.743393 0.326167 i 
0.767443 0.300217 i 
0.791354 0.274128 i 
0.81511 0.247884 i 
0.838694 0.221468 i 
0.862078 0.194851 i 
0.885226 0.168 i 
0.908086 0.140859 i 
0.930572 0.113346 i 
0.952537 0.0853106 i 
0.973668 0.0564417 i 
0.992981 0.0257553 i 
0.997942 0.0151684 i 


==> rownolezniki/rownoleznik-0.58.txt <==
0.0212169 0.998334 i 
0.0550877 0.982205 i 
0.0856463 0.962763 i 
0.114916 0.942033 i 
0.143418 0.920535 i 
0.171384 0.898501 i 
0.198942 0.876059 i 
0.22617 0.853287 i 
0.253122 0.830239 i 
0.279835 0.806952 i 
0.306336 0.783453 i 
0.332646 0.759763 i 
0.35878 0.735897 i 
0.384752 0.711869 i 
0.41057 0.687687 i 
0.436242 0.663359 i 
0.461775 0.638892 i 
0.487172 0.614289 i 
0.512437 0.589554 i 
0.537572 0.564689 i 
0.562577 0.539694 i 
0.587454 0.514571 i 
0.6122 0.489317 i 
0.636814 0.463931 i 
0.661293 0.43841 i 
0.685632 0.412749 i 
0.709827 0.386944 i 
0.733869 0.360986 i 
0.757748 0.334865 i 
0.781454 0.308571 i 
0.80497 0.282087 i 
0.828276 0.255393 i 
0.851346 0.228463 i 
0.874143 0.20126 i 
0.896615 0.173732 i 
0.918688 0.145805 i 
0.940238 0.117355 i 
0.961047 0.088164 i 
0.980634 0.0577515 i 
0.997285 0.024402 i 
0.998334 0.0212169 i 


==> rownolezniki/rownoleznik-0.60.txt <==
0.0202041 1 i 
0.0288112 0.998607 i 
0.0642678 0.984064 i 
0.0960381 0.965834 i 
0.126282 0.946078 i 
0.1556 0.925396 i 
0.184265 0.90406 i 
0.212428 0.882223 i 
0.240184 0.85998 i 
0.267599 0.837395 i 
0.294718 0.814513 i 
0.321573 0.791368 i 
0.34819 0.767985 i 
0.374588 0.744384 i 
0.400783 0.720579 i 
0.426786 0.696582 i 
0.452607 0.672403 i 
0.478253 0.648049 i 
0.503728 0.623524 i 
0.529038 0.598834 i 
0.554184 0.573979 i 
0.579167 0.548963 i 
0.603987 0.523783 i 
0.628643 0.498439 i 
0.653132 0.472928 i 
0.677451 0.447247 i 
0.701593 0.421389 i 
0.72555 0.395346 i 
0.749314 0.36911 i 
0.772872 0.342667 i 
0.796207 0.316003 i 
0.819299 0.289095 i 
0.842122 0.261918 i 
0.864641 0.234436 i 
0.886805 0.206601 i 
0.908547 0.178343 i 
0.929762 0.149558 i 
0.95028 0.120076 i 
0.969786 0.0895818 i 
0.987543 0.0573394 i 
0.998607 0.0288112 i 


==> rownolezniki/rownoleznik-0.62.txt <==
0.0380324 0.998805 i 
0.0748371 0.98561 i 
0.107724 0.968496 i 
0.138888 0.949661 i 
0.168985 0.929758 i 
0.19832 0.909093 i 
0.227066 0.887839 i 
0.255333 0.866106 i 
0.283194 0.843967 i 
0.310703 0.821476 i 
0.337898 0.798671 i 
0.364808 0.775581 i 
0.391457 0.75223 i 
0.417862 0.728635 i 
0.444037 0.70481 i 
0.469993 0.680766 i 
0.495737 0.65651 i 
0.521277 0.63205 i 
0.546616 0.607388 i 
0.571756 0.582529 i 
0.5967 0.557473 i 
0.621447 0.53222 i 
0.645994 0.506767 i 
0.670339 0.481112 i 
0.694475 0.455248 i 
0.718396 0.429169 i 
0.742092 0.402865 i 
0.76555 0.376323 i 
0.788755 0.349527 i 
0.811685 0.322458 i 
0.834316 0.295089 i 
0.856612 0.267385 i 
0.878528 0.239301 i 
0.899999 0.210772 i 
0.920934 0.181707 i 
0.941193 0.151966 i 
0.96054 0.121313 i 
0.978519 0.0892916 i 
0.993946 0.0547191 i 
0.998805 0.0380324 i 


==> rownolezniki/rownoleznik-0.64.txt <==
0.0489541 0.998954 i 
0.0869023 0.986902 i 
0.120807 0.970807 i 
0.152832 0.952832 i 
0.183667 0.933667 i 
0.213641 0.913641 i 
0.242945 0.892945 i 
0.2717 0.8717 i 
0.299988 0.849988 i 
0.327869 0.827869 i 
0.355386 0.805386 i 
0.382574 0.782574 i 
0.409457 0.759457 i 
0.436055 0.736055 i 
0.462385 0.712385 i 
0.488458 0.688458 i 
0.514284 0.664284 i 
0.539869 0.639869 i 
0.565218 0.615218 i 
0.590334 0.590334 i 
0.615218 0.565218 i 
0.639869 0.539869 i 
0.664284 0.514284 i 
0.688458 0.488458 i 
0.712385 0.462385 i 
0.736055 0.436055 i 
0.759457 0.409457 i 
0.782574 0.382574 i 
0.805386 0.355386 i 
0.827869 0.327869 i 
0.849988 0.299988 i 
0.8717 0.2717 i 
0.892945 0.242945 i 
0.913641 0.213641 i 
0.933667 0.183667 i 
0.952832 0.152832 i 
0.970807 0.120807 i 
0.986902 0.0869023 i 
0.998954 0.0489541 i 


==> rownolezniki/rownoleznik-0.66.txt <==
0.0525825 1 i 
0.0616515 0.999069 i 
0.10057 0.987988 i 
0.135396 0.972813 i 
0.168221 0.955638 i 
0.199748 0.937166 i 
0.230327 0.917744 i 
0.260159 0.897577 i 
0.289376 0.876794 i 
0.318068 0.855486 i 
0.3463 0.833718 i 
0.37412 0.811537 i 
0.401564 0.788982 i 
0.428662 0.766079 i 
0.455434 0.742851 i 
0.481898 0.719316 i 
0.508068 0.695486 i 
0.533954 0.671372 i 
0.559563 0.64698 i 
0.584899 0.622316 i 
0.609966 0.597383 i 
0.634763 0.572181 i 
0.659291 0.546708 i 
0.683543 0.520961 i 
0.707516 0.494933 i 
0.731199 0.468616 i 
0.754581 0.441999 i 
0.777648 0.415065 i 
0.800379 0.387797 i 
0.82275 0.360167 i 
0.844728 0.332145 i 
0.866271 0.303689 i 
0.887324 0.274742 i 
0.907811 0.245228 i 
0.927623 0.21504 i 
0.946599 0.184016 i 
0.964476 0.151893 i 
0.980772 0.11819 i 
0.994364 0.081782 i 
0.999069 0.0616515 i 


==> rownolezniki/rownoleznik-0.68.txt <==
0.0762076 0.99916 i 
0.115952 0.988905 i 
0.151605 0.974558 i 
0.185166 0.958118 i 
0.217339 0.940292 i 
0.248484 0.921437 i 
0.278813 0.901765 i 
0.308464 0.881416 i 
0.337534 0.860486 i 
0.366092 0.839044 i 
0.39419 0.817142 i 
0.421868 0.79482 i 
0.449156 0.772109 i 
0.476079 0.749031 i 
0.502654 0.725606 i 
0.528895 0.701848 i 
0.554815 0.677767 i 
0.58042 0.653372 i 
0.605715 0.628667 i 
0.630702 0.603655 i 
0.655382 0.578334 i 
0.679752 0.552704 i 
0.703806 0.526758 i 
0.727537 0.50049 i 
0.750934 0.473887 i 
0.773983 0.446935 i 
0.796664 0.419616 i 
0.818953 0.391905 i 
0.840819 0.363771 i 
0.862221 0.335173 i 
0.883106 0.306058 i 
0.903404 0.276356 i 
0.923014 0.245966 i 
0.941794 0.214747 i 
0.959523 0.182476 i 
0.975825 0.148778 i 
0.989946 0.112898 i 
0.99916 0.0762076 i 


==> rownolezniki/rownoleznik-0.70.txt <==
0.0834849 1 i 
0.0927179 0.999233 i 
0.133167 0.989682 i 
0.16956 0.976075 i 
0.203792 0.960308 i 
0.236563 0.943078 i 
0.268233 0.924748 i 
0.299023 0.905538 i 
0.329076 0.885591 i 
0.358494 0.865009 i 
0.38735 0.843865 i 
0.415699 0.822214 i 
0.443583 0.800098 i 
0.471035 0.77755 i 
0.498079 0.754594 i 
0.524736 0.731251 i 
0.551019 0.707535 i 
0.576942 0.683457 i 
0.60251 0.659025 i 
0.627729 0.634245 i 
0.652601 0.609116 i 
0.677124 0.583639 i 
0.701294 0.557809 i 
0.725106 0.531621 i 
0.748547 0.505062 i 
0.771606 0.478121 i 
0.794263 0.450778 i 
0.816494 0.423009 i 
0.83827 0.394785 i 
0.859551 0.366066 i 
0.880285 0.336801 i 
0.900406 0.306921 i 
0.91982 0.276335 i 
0.938396 0.244911 i 
0.95594 0.212455 i 
0.972137 0.178652 i 
0.986409 0.142924 i 
0.997388 0.103903 i 
0.999233 0.0927179 i 


==> rownolezniki/rownoleznik-0.72.txt <==
0.111295 0.999293 i 
0.152346 0.990344 i 
0.189397 0.977395 i 
0.224238 0.962236 i 
0.257554 0.945552 i 
0.289707 0.927704 i 
0.320919 0.908917 i 
0.35134 0.889338 i 
0.381073 0.86907 i 
0.410194 0.848192 i 
0.438762 0.82676 i 
0.46682 0.804818 i 
0.494403 0.782401 i 
0.521536 0.759534 i 
0.54824 0.736237 i 
0.57453 0.712528 i 
0.600418 0.688415 i 
0.62591 0.663908 i 
0.651011 0.639009 i 
0.675723 0.61372 i 
0.700041 0.588039 i 
0.723961 0.561959 i 
0.747474 0.535472 i 
0.770566 0.508564 i 
0.793221 0.481218 i 
0.815414 0.453411 i 
0.837115 0.425113 i 
0.858288 0.396286 i 
0.878881 0.366879 i 
0.898829 0.336827 i 
0.918043 0.306041 i 
0.936402 0.274399 i 
0.953725 0.241722 i 
0.969735 0.207733 i 
0.983952 0.17195 i 
0.995362 0.13336 i 
0.999293 0.111295 i 


==> rownolezniki/rownoleznik-0.74.txt <==
0.132073 0.999342 i 
0.173639 0.990908 i 
0.211271 0.97854 i 
0.24666 0.963928 i 
0.280469 0.947737 i 
0.313058 0.930327 i 
0.344652 0.911921 i 
0.375401 0.892669 i 
0.405411 0.872679 i 
0.434761 0.85203 i 
0.463511 0.83078 i 
0.491706 0.808975 i 
0.519381 0.78665 i 
0.546564 0.763832 i 
0.573274 0.740542 i 
0.599527 0.716795 i 
0.625335 0.692603 i 
0.650703 0.667972 i 
0.675636 0.642904 i 
0.700132 0.6174 i 
0.724187 0.591456 i 
0.747794 0.565063 i 
0.77094 0.538208 i 
0.793608 0.510876 i 
0.815775 0.483044 i 
0.837413 0.454681 i 
0.858482 0.425751 i 
0.878935 0.396204 i 
0.898706 0.365974 i 
0.917709 0.334978 i 
0.935826 0.303095 i 
0.952888 0.270157 i 
0.968638 0.235907 i 
0.98265 0.199918 i 
0.994082 0.16135 i 
0.999342 0.132073 i 


==> rownolezniki/rownoleznik-0.76.txt <==
0.145834 1 i 
0.155217 0.999383 i 
0.197223 0.991389 i 
0.235365 0.979531 i 
0.271239 0.965405 i 
0.305487 0.949653 i 
0.338465 0.932631 i 
0.370394 0.91456 i 
0.401427 0.895594 i 
0.431672 0.875839 i 
0.461209 0.855375 i 
0.490098 0.834265 i 
0.518386 0.812552 i 
0.546108 0.790275 i 
0.573293 0.767459 i 
0.599959 0.744126 i 
0.626124 0.72029 i 
0.651796 0.695962 i 
0.676982 0.671148 i 
0.701683 0.645849 i 
0.725896 0.620063 i 
0.749616 0.593782 i 
0.77283 0.566996 i 
0.795522 0.539688 i 
0.817671 0.511837 i 
0.839246 0.483412 i 
0.86021 0.454377 i 
0.880514 0.424681 i 
0.900093 0.39426 i 
0.918862 0.363028 i 
0.936704 0.33087 i 
0.953453 0.297619 i 
0.968864 0.26303 i 
0.982534 0.226701 i 
0.993704 0.18787 i 
0.999383 0.155217 i 


==> rownolezniki/rownoleznik-0.78.txt <==
0.171507 1 i 
0.180924 0.999417 i 
0.223305 0.991798 i 
0.261889 0.980382 i 
0.298188 0.966681 i 
0.332821 0.951313 i 
0.366134 0.934627 i 
0.398349 0.916842 i 
0.429618 0.898111 i 
0.460049 0.878542 i 
0.489723 0.858216 i 
0.518701 0.837194 i 
0.547029 0.815522 i 
0.574744 0.793237 i 
0.601873 0.770366 i 
0.628436 0.746929 i 
0.654447 0.72294 i 
0.679916 0.698408 i 
0.704846 0.673338 i 
0.729237 0.647729 i 
0.753083 0.621575 i 
0.776374 0.594867 i 
0.799095 0.567588 i 
0.821223 0.539716 i 
0.84273 0.511222 i 
0.863576 0.482068 i 
0.883711 0.452204 i 
0.903071 0.421564 i 
0.921568 0.39006 i 
0.939083 0.357576 i 
0.955451 0.323944 i 
0.970426 0.288918 i 
0.983609 0.252102 i 
0.994255 0.212748 i 
0.999417 0.180924 i 


==> rownolezniki/rownoleznik-0.80.txt <==
0.2 1 i 
0.209445 0.999445 i 
0.252142 0.992142 i 
0.291105 0.981105 i 
0.327766 0.967766 i 
0.362724 0.952724 i 
0.396317 0.936317 i 
0.428763 0.918763 i 
0.460211 0.900211 i 
0.490772 0.880772 i 
0.520524 0.860524 i 
0.54953 0.83953 i 
0.577835 0.817835 i 
0.605476 0.795476 i 
0.632479 0.772479 i 
0.658864 0.748864 i 
0.684642 0.724642 i 
0.709821 0.699821 i 
0.734403 0.674403 i 
0.758383 0.648383 i 
0.781753 0.621753 i 
0.804498 0.594498 i 
0.826595 0.566595 i 
0.848014 0.538014 i 
0.868716 0.508716 i 
0.888648 0.478648 i 
0.907744 0.447744 i 
0.925911 0.415911 i 
0.943028 0.383028 i 
0.95892 0.34892 i 
0.973331 0.313331 i 
0.985844 0.275844 i 
0.995662 0.235662 i 
0.999445 0.209445 i 


==> rownolezniki/rownoleznik-0.82.txt <==
0.231625 1 i 
0.241094 0.999469 i 
0.284053 0.992428 i 
0.32333 0.981705 i 
0.360291 0.968666 i 
0.395512 0.953887 i 
0.429321 0.937696 i 
0.461933 0.920308 i 
0.493496 0.901871 i 
0.524118 0.882493 i 
0.553879 0.862254 i 
0.582839 0.841213 i 
0.611043 0.819418 i 
0.638527 0.796902 i 
0.665316 0.77369 i 
0.691426 0.749801 i 
0.716869 0.725244 i 
0.741648 0.700023 i 
0.765762 0.674137 i 
0.789203 0.647578 i 
0.811954 0.620329 i 
0.833994 0.592369 i 
0.855292 0.563667 i 
0.875806 0.534181 i 
0.89548 0.503855 i 
0.914243 0.472618 i 
0.931996 0.440371 i 
0.948608 0.406983 i 
0.96389 0.372264 i 
0.977559 0.335934 i 
0.989149 0.297524 i 
0.9977 0.256075 i 
0.999469 0.241094 i 


==> rownolezniki/rownoleznik-0.84.txt <==
0.266788 1 i 
0.276275 0.999487 i 
0.319447 0.992659 i 
0.358974 0.982186 i 
0.396167 0.969379 i 
0.43158 0.954792 i 
0.465533 0.938745 i 
0.498236 0.921449 i 
0.529836 0.903048 i 
0.560436 0.883649 i 
0.590118 0.86333 i 
0.618938 0.84215 i 
0.646942 0.820154 i 
0.674162 0.797374 i 
0.700622 0.773834 i 
0.726335 0.749547 i 
0.751308 0.72452 i 
0.775542 0.698754 i 
0.799029 0.672241 i 
0.821754 0.644966 i 
0.843692 0.616904 i 
0.864812 0.588024 i 
0.885067 0.558279 i 
0.904398 0.52761 i 
0.922724 0.495936 i 
0.939936 0.463148 i 
0.955886 0.429098 i 
0.970359 0.393571 i 
0.983022 0.356234 i 
0.993294 0.316506 i 
0.999487 0.276275 i 


==> rownolezniki/rownoleznik-0.86.txt <==
0.315528 0.999502 i 
0.35886 0.992834 i 
0.39857 0.982544 i 
0.435918 0.969893 i 
0.471442 0.955416 i 
0.505453 0.939428 i 
0.538156 0.92213 i 
0.569693 0.903667 i 
0.600168 0.884142 i 
0.629657 0.863631 i 
0.658216 0.842191 i 
0.685889 0.819863 i 
0.712704 0.796678 i 
0.738681 0.772655 i 
0.763829 0.747803 i 
0.78815 0.722124 i 
0.811638 0.695612 i 
0.834276 0.66825 i 
0.856039 0.640013 i 
0.876889 0.610863 i 
0.896776 0.58075 i 
0.915631 0.549605 i 
0.93336 0.517335 i 
0.949839 0.483813 i 
0.964887 0.448861 i 
0.978239 0.412213 i 
0.989463 0.373437 i 
0.997691 0.331665 i 
0.999502 0.315528 i 


==> rownolezniki/rownoleznik-0.88.txt <==
0.359589 0.999512 i 
0.403027 0.99295 i 
0.442843 0.982766 i 
0.480258 0.970181 i 
0.515793 0.955716 i 
0.549753 0.939676 i 
0.582337 0.92226 i 
0.613683 0.903606 i 
0.643891 0.883814 i 
0.673036 0.862959 i 
0.701169 0.841092 i 
0.72833 0.818253 i 
0.754543 0.794466 i 
0.779821 0.769744 i 
0.804167 0.74409 i 
0.827574 0.717498 i 
0.850025 0.689948 i 
0.871489 0.661412 i 
0.891923 0.631846 i 
0.911267 0.60119 i 
0.929436 0.569359 i 
0.946317 0.53624 i 
0.96175 0.501673 i 
0.975502 0.465425 i 
0.987202 0.427125 i 
0.996159 0.386082 i 
0.999512 0.359589 i 


==> rownolezniki/rownoleznik-0.90.txt <==
0.4 1 i 
0.409517 0.999517 i 
0.452998 0.992998 i 
0.492825 0.982825 i 
0.530193 0.970193 i 
0.56561 0.95561 i 
0.599372 0.939372 i 
0.631673 0.921673 i 
0.662648 0.902648 i 
0.692393 0.882393 i 
0.720975 0.860975 i 
0.748443 0.838443 i 
0.774827 0.814827 i 
0.800146 0.790146 i 
0.824402 0.764402 i 
0.847587 0.737587 i 
0.869678 0.709678 i 
0.890638 0.680638 i 
0.910411 0.650411 i 
0.928919 0.618919 i 
0.946052 0.586052 i 
0.961655 0.551655 i 
0.975502 0.515502 i 
0.98723 0.47723 i 
0.996169 0.436169 i 
0.999517 0.409517 i 


==> rownolezniki/rownoleznik-0.92.txt <==
0.457414 1 i 
0.46693 0.999516 i 
0.51037 0.992957 i 
0.550082 0.982668 i 
0.587243 0.969829 i 
0.622353 0.95494 i 
0.655703 0.938289 i 
0.687479 0.920065 i 
0.71781 0.900396 i 
0.746786 0.879372 i 
0.774466 0.857053 i 
0.80089 0.833477 i 
0.826077 0.808664 i 
0.85003 0.782616 i 
0.872734 0.75532 i 
0.894156 0.726743 i 
0.914244 0.696831 i 
0.932918 0.665505 i 
0.950063 0.632649 i 
0.965512 0.598098 i 
0.979013 0.561599 i 
0.99015 0.522736 i 
0.998073 0.480659 i 
0.999516 0.46693 i 


==> rownolezniki/rownoleznik-0.94.txt <==
0.525026 1 i 
0.534532 0.999506 i 
0.577809 0.992783 i 
0.617207 0.982181 i 
0.653907 0.968881 i 
0.688405 0.953378 i 
0.720983 0.935957 i 
0.751824 0.916798 i 
0.781045 0.896018 i 
0.808723 0.873697 i 
0.834905 0.849878 i 
0.859609 0.824582 i 
0.882831 0.797804 i 
0.904541 0.769514 i 
0.924682 0.739655 i 
0.943161 0.708135 i 
0.959839 0.674813 i 
0.9745 0.639474 i 
0.986797 0.601771 i 
0.99607 0.561044 i 
0.999506 0.534532 i 


==> rownolezniki/rownoleznik-0.96.txt <==
0.608082 1 i 
0.617561 0.999479 i 
0.660445 0.992364 i 
0.699153 0.981072 i 
0.734898 0.966817 i 
0.768178 0.950096 i 
0.799268 0.931186 i 
0.828333 0.910252 i 
0.855471 0.88739 i 
0.88073 0.862649 i 
0.904115 0.836033 i 
0.92559 0.807509 i 
0.945074 0.776992 i 
0.962422 0.74434 i 
0.977396 0.709314 i 
0.98958 0.671499 i 
0.998085 0.630003 i 
0.999479 0.617561 i 


==> rownolezniki/rownoleznik-0.98.txt <==
0.729409 0.999409 i 
0.771282 0.991282 i 
0.808263 0.978263 i 
0.841661 0.961661 i 
0.871975 0.941975 i 
0.899447 0.919447 i 
0.924174 0.894174 i 
0.946145 0.866145 i 
0.965239 0.835239 i 
0.981177 0.801177 i 
0.993373 0.763373 i 
0.999409 0.729409 i 

